A general framework for nonlocal traffic flow models on networks

We present a general computational framework for macroscopic nonlocal traffic flow models on networks with multiple commodities. The model combines scalar conservation laws on edges with nonlocal velocity functions and couples them via buffer-based junction dynamics. Routing is defined in general as a prescription for distributing drivers across outgoing road segments. As an example, we implement dynamic k-shortest-path routing, where travel times along roads and waiting times at intersections are used to compute shortest paths to the commodities' destinations at each time step, and drivers are distributed accordingly. In another example, we optimize routing over a considered time horizon to minimize the total travel time. This framework naturally creates a feedback loop between traffic evolution and route choice. Numerical examples, ranging from small test cases to large grid-like networks, demonstrate the robustness of the approach and allow for a comparison of different routing strategies.

==> dat_20260612-001355-545_s1_c1.dat <==
0.025 0.000 0.001 0.499 0.499
0.050 0.000 0.001 0.499 0.499
0.075 0.000 0.001 0.499 0.499
0.100 0.000 0.001 0.499 0.499
0.125 0.000 0.001 0.499 0.499
0.150 0.000 0.001 0.499 0.499
0.175 0.000 0.001 0.499 0.499
0.200 0.000 0.001 0.499 0.499
0.225 0.000 0.001 0.499 0.499
0.250 0.000 0.001 0.499 0.499
0.275 0.000 0.001 0.499 0.499
0.300 0.000 0.001 0.499 0.499
0.325 0.000 0.001 0.499 0.499
0.350 0.000 0.001 0.499 0.499
0.375 0.000 0.001 0.499 0.499
0.400 0.000 0.001 0.499 0.499
0.425 0.000 0.001 0.499 0.499
0.450 0.000 0.001 0.499 0.499
0.475 0.000 0.001 0.499 0.499
0.500 0.300 0.001 0.499 0.499
0.525 0.296 0.001 0.499 0.499
0.550 0.296 0.002 0.575 0.423
0.575 0.295 0.002 0.616 0.382
0.600 0.292 0.002 0.646 0.352
0.625 0.291 0.002 0.669 0.329
0.650 0.291 0.002 0.688 0.310
0.675 0.288 0.002 0.704 0.294
0.700 0.287 0.002 0.718 0.280
0.725 0.287 0.002 0.730 0.267
0.750 0.285 0.003 0.741 0.256
0.775 0.284 0.003 0.752 0.246
0.800 0.284 0.003 0.761 0.236
0.825 0.284 0.003 0.770 0.227
0.850 0.282 0.003 0.778 0.219
0.875 0.281 0.003 0.786 0.211
0.900 0.282 0.003 0.793 0.204
0.925 0.282 0.004 0.799 0.197
0.950 0.279 0.004 0.806 0.190
0.975 0.279 0.004 0.812 0.184
1.000 0.280 0.004 0.817 0.178
1.025 0.280 0.005 0.823 0.173
1.050 0.280 0.005 0.828 0.167
1.075 0.278 0.005 0.833 0.162
1.100 0.278 0.006 0.837 0.157
1.125 0.278 0.006 0.841 0.153
1.150 0.278 0.006 0.845 0.148
1.175 0.279 0.007 0.849 0.144
1.200 0.279 0.007 0.853 0.140
1.225 0.279 0.008 0.856 0.136
1.250 0.280 0.008 0.859 0.132
1.275 0.280 0.009 0.862 0.129
1.300 0.277 0.010 0.864 0.126
1.325 0.277 0.011 0.867 0.123
1.350 0.277 0.012 0.869 0.120
1.375 0.278 0.013 0.870 0.117
1.400 0.278 0.014 0.872 0.114
1.425 0.278 0.015 0.873 0.112
1.450 0.278 0.017 0.873 0.110
1.475 0.278 0.018 0.874 0.108
1.500 0.278 0.020 0.874 0.106
1.525 0.278 0.022 0.873 0.105
1.550 0.278 0.024 0.873 0.104
1.575 0.278 0.025 0.872 0.103
1.600 0.278 0.027 0.864 0.109
1.625 0.277 0.029 0.856 0.116
1.650 0.277 0.031 0.847 0.122
1.675 0.277 0.033 0.838 0.129
1.700 0.277 0.035 0.829 0.136
1.725 0.277 0.037 0.820 0.143
1.750 0.277 0.039 0.810 0.150
1.775 0.274 0.042 0.801 0.157
1.800 0.274 0.044 0.792 0.164
1.825 0.274 0.046 0.783 0.171
1.850 0.273 0.048 0.773 0.178
1.875 0.273 0.050 0.764 0.185
1.900 0.273 0.053 0.756 0.192
1.925 0.273 0.055 0.747 0.199
1.950 0.273 0.057 0.738 0.205
1.975 0.272 0.059 0.730 0.212
2.000 0.272 0.061 0.721 0.218
2.025 0.272 0.063 0.713 0.224
2.050 0.272 0.065 0.705 0.230
2.075 0.271 0.067 0.697 0.236
2.100 0.271 0.069 0.690 0.242
2.125 0.271 0.070 0.682 0.247
2.150 0.270 0.072 0.675 0.253
2.175 0.270 0.074 0.668 0.258
2.200 0.270 0.075 0.661 0.264
2.225 0.270 0.077 0.654 0.269
2.250 0.269 0.078 0.648 0.274
2.275 0.269 0.080 0.641 0.279
2.300 0.269 0.081 0.635 0.284
2.325 0.268 0.082 0.629 0.289
2.350 0.268 0.083 0.622 0.294
2.375 0.268 0.084 0.616 0.299
2.400 0.267 0.085 0.610 0.304
2.425 0.267 0.086 0.605 0.309
2.450 0.267 0.087 0.599 0.314
2.475 0.267 0.088 0.593 0.319
2.500 0.266 0.089 0.587 0.324
2.525 0.266 0.090 0.581 0.329
2.550 0.266 0.091 0.575 0.334
2.575 0.265 0.088 0.579 0.333
2.600 0.265 0.087 0.578 0.334
2.625 0.265 0.087 0.578 0.335
2.650 0.264 0.087 0.577 0.336
2.675 0.264 0.087 0.576 0.337
2.700 0.264 0.087 0.575 0.338
2.725 0.263 0.087 0.574 0.339
2.750 0.263 0.087 0.573 0.340
2.775 0.263 0.087 0.572 0.341
2.800 0.262 0.087 0.571 0.342
2.825 0.262 0.087 0.570 0.343
2.850 0.262 0.087 0.569 0.344
2.875 0.261 0.087 0.569 0.345
2.900 0.261 0.086 0.568 0.346
2.925 0.260 0.086 0.568 0.346
2.950 0.260 0.086 0.567 0.347
2.975 0.260 0.086 0.567 0.347
3.000 0.259 0.085 0.567 0.348
3.025 0.259 0.085 0.566 0.348
3.050 0.258 0.085 0.566 0.349
3.075 0.258 0.085 0.566 0.349
3.100 0.257 0.084 0.566 0.349
3.125 0.257 0.084 0.566 0.350
3.150 0.257 0.084 0.567 0.350
3.175 0.256 0.084 0.567 0.350
3.200 0.256 0.083 0.567 0.350
3.225 0.255 0.083 0.567 0.350
3.250 0.255 0.083 0.567 0.350
3.275 0.254 0.083 0.568 0.350
3.300 0.254 0.082 0.568 0.350
3.325 0.253 0.082 0.569 0.349
3.350 0.253 0.082 0.569 0.349
3.375 0.252 0.082 0.569 0.349
3.400 0.251 0.081 0.570 0.349
3.425 0.251 0.081 0.571 0.348
3.450 0.250 0.081 0.571 0.348
3.475 0.250 0.081 0.572 0.348
3.500 0.249 0.080 0.572 0.347
3.525 0.249 0.080 0.573 0.347
3.550 0.248 0.080 0.574 0.346
3.575 0.247 0.080 0.574 0.346
3.600 0.247 0.080 0.575 0.345
3.625 0.246 0.079 0.576 0.345
3.650 0.246 0.079 0.577 0.344
3.675 0.245 0.079 0.577 0.344
3.700 0.244 0.079 0.578 0.343
3.725 0.244 0.079 0.579 0.342
3.750 0.243 0.079 0.580 0.341
3.775 0.242 0.079 0.581 0.340
3.800 0.242 0.078 0.582 0.339
3.825 0.241 0.078 0.584 0.338
3.850 0.240 0.078 0.585 0.337
3.875 0.240 0.078 0.587 0.335
3.900 0.239 0.078 0.588 0.334
3.925 0.238 0.077 0.590 0.332
3.950 0.237 0.077 0.592 0.331
3.975 0.237 0.077 0.594 0.329
4.000 0.236 0.077 0.596 0.327
4.025 0.235 0.076 0.598 0.326
4.050 0.234 0.076 0.600 0.324
4.075 0.233 0.076 0.602 0.322
4.100 0.232 0.075 0.604 0.320
4.125 0.232 0.075 0.607 0.318
4.150 0.231 0.075 0.609 0.316
4.175 0.230 0.074 0.611 0.314
4.200 0.229 0.074 0.614 0.312
4.225 0.228 0.074 0.616 0.311
4.250 0.227 0.073 0.618 0.309
4.275 0.226 0.073 0.620 0.307
4.300 0.225 0.072 0.623 0.305
4.325 0.224 0.072 0.625 0.303
4.350 0.223 0.072 0.627 0.301
4.375 0.222 0.071 0.629 0.300
4.400 0.221 0.071 0.632 0.298
4.425 0.220 0.070 0.634 0.296
4.450 0.219 0.070 0.636 0.294
4.475 0.218 0.069 0.638 0.293
4.500 0.217 0.068 0.641 0.291
4.525 0.216 0.068 0.643 0.289
4.550 0.215 0.067 0.645 0.288
4.575 0.213 0.066 0.647 0.286
4.600 0.212 0.066 0.650 0.285
4.625 0.211 0.065 0.652 0.283
4.650 0.209 0.064 0.654 0.282
4.675 0.208 0.064 0.656 0.280
4.700 0.207 0.063 0.658 0.279
4.725 0.205 0.062 0.660 0.278
4.750 0.204 0.062 0.662 0.276
4.775 0.202 0.061 0.664 0.275
4.800 0.201 0.060 0.666 0.274
4.825 0.199 0.060 0.668 0.273
4.850 0.197 0.059 0.670 0.272
4.875 0.196 0.058 0.671 0.270
4.900 0.194 0.058 0.673 0.269
4.925 0.192 0.057 0.675 0.269
4.950 0.190 0.056 0.676 0.268
4.975 0.188 0.056 0.678 0.267
5.000 0.186 0.055 0.679 0.266
5.025 0.184 0.054 0.680 0.265
5.050 0.181 0.054 0.682 0.265
5.075 0.178 0.053 0.683 0.264
5.100 0.176 0.052 0.684 0.263
5.125 0.173 0.052 0.685 0.263
5.150 0.170 0.051 0.686 0.263
5.175 0.168 0.050 0.688 0.262
5.200 0.165 0.049 0.688 0.262
5.225 0.161 0.049 0.689 0.262
5.250 0.158 0.048 0.690 0.262
5.275 0.154 0.047 0.691 0.262
5.300 0.151 0.046 0.692 0.262
5.325 0.146 0.046 0.692 0.262
5.350 0.142 0.045 0.693 0.262
5.375 0.131 0.044 0.693 0.263
5.400 0.125 0.043 0.694 0.263
5.425 0.117 0.042 0.694 0.264
5.450 0.108 0.041 0.694 0.265
5.475 0.095 0.040 0.694 0.266
5.500 0.053 0.039 0.692 0.269
5.525 0.000 0.038 0.688 0.274
5.550 0.000 0.036 0.686 0.278
5.575 0.000 0.035 0.674 0.291
5.600 0.000 0.034 0.657 0.309
5.625 0.000 0.033 0.640 0.328
5.650 0.000 0.031 0.622 0.347
5.675 0.000 0.030 0.603 0.367
5.700 0.000 0.029 0.584 0.387
5.725 0.000 0.028 0.565 0.408
5.750 0.000 0.026 0.545 0.429
5.775 0.000 0.025 0.525 0.450
5.800 0.000 0.024 0.504 0.472
5.825 0.000 0.022 0.483 0.494
5.850 0.000 0.021 0.462 0.517
5.875 0.000 0.020 0.441 0.539
5.900 0.000 0.019 0.420 0.561
5.925 0.000 0.017 0.399 0.584
5.950 0.000 0.016 0.378 0.606
5.975 0.000 0.015 0.357 0.628
6.000 0.000 0.014 0.337 0.649
6.025 0.000 0.013 0.317 0.670
6.050 0.000 0.012 0.297 0.691
6.075 0.000 0.011 0.277 0.712
6.100 0.000 0.010 0.258 0.732
6.125 0.000 0.009 0.238 0.753
6.150 0.000 0.008 0.224 0.768
6.175 0.000 0.008 0.228 0.764
6.200 0.000 0.008 0.231 0.760
6.225 0.000 0.008 0.235 0.757
6.250 0.000 0.008 0.238 0.754
6.275 0.000 0.008 0.242 0.750
6.300 0.000 0.008 0.245 0.747
6.325 0.000 0.008 0.248 0.744
6.350 0.000 0.008 0.251 0.742
6.375 0.000 0.008 0.253 0.739
6.400 0.000 0.007 0.256 0.736
6.425 0.000 0.007 0.259 0.734
6.450 0.000 0.007 0.261 0.732
6.475 0.000 0.007 0.264 0.729
6.500 0.000 0.007 0.266 0.727
6.525 0.000 0.007 0.268 0.725
6.550 0.000 0.007 0.270 0.723
6.575 0.000 0.007 0.272 0.721
6.600 0.000 0.006 0.274 0.720
6.625 0.000 0.006 0.276 0.718
6.650 0.000 0.006 0.278 0.716
6.675 0.000 0.006 0.279 0.715
6.700 0.000 0.006 0.281 0.714
6.725 0.000 0.005 0.282 0.712
6.750 0.000 0.005 0.284 0.711
6.775 0.000 0.005 0.285 0.710
6.800 0.000 0.005 0.286 0.709
6.825 0.000 0.005 0.288 0.708
6.850 0.000 0.004 0.289 0.707
6.875 0.000 0.004 0.290 0.706
6.900 0.000 0.004 0.292 0.704
6.925 0.000 0.004 0.293 0.703
6.950 0.000 0.004 0.294 0.702
6.975 0.000 0.004 0.295 0.701
7.000 0.000 0.003 0.297 0.700
7.025 0.000 0.003 0.298 0.699
7.050 0.000 0.003 0.299 0.698
7.075 0.000 0.003 0.300 0.697
7.100 0.000 0.003 0.301 0.696
7.125 0.000 0.003 0.302 0.696
7.150 0.000 0.003 0.302 0.695
7.175 0.000 0.003 0.303 0.694
7.200 0.000 0.002 0.304 0.694
7.225 0.000 0.002 0.305 0.693
7.250 0.000 0.002 0.305 0.692
7.275 0.000 0.002 0.306 0.692
7.300 0.000 0.002 0.307 0.691
7.325 0.000 0.002 0.308 0.690
7.350 0.000 0.002 0.309 0.689
7.375 0.000 0.002 0.310 0.688
7.400 0.000 0.002 0.305 0.694
7.425 0.000 0.002 0.314 0.684
7.450 0.000 0.002 0.325 0.673
7.475 0.000 0.002 0.335 0.663
7.500 0.000 0.002 0.346 0.653
7.525 0.000 0.002 0.356 0.642
7.550 0.000 0.002 0.366 0.632
7.575 0.000 0.002 0.376 0.622
7.600 0.000 0.002 0.387 0.612
7.625 0.000 0.002 0.397 0.602
7.650 0.000 0.002 0.406 0.592
7.675 0.000 0.002 0.415 0.583
7.700 0.000 0.002 0.424 0.575
7.725 0.000 0.002 0.433 0.566
7.750 0.000 0.001 0.442 0.556
7.775 0.000 0.001 0.452 0.547
7.800 0.000 0.001 0.461 0.537
7.825 0.000 0.001 0.470 0.528
7.850 0.000 0.001 0.479 0.519
7.875 0.000 0.001 0.488 0.511
7.900 0.000 0.001 0.496 0.502
7.925 0.000 0.001 0.504 0.494
7.950 0.000 0.001 0.512 0.486
7.975 0.000 0.001 0.520 0.479
8.000 0.000 0.001 0.527 0.471
8.025 0.000 0.001 0.534 0.464
8.050 0.000 0.001 0.541 0.458
8.075 0.000 0.001 0.547 0.452
8.100 0.000 0.001 0.553 0.446
8.125 0.000 0.001 0.558 0.441
8.150 0.000 0.001 0.560 0.438
8.175 0.000 0.001 0.557 0.442
8.200 0.000 0.001 0.553 0.446
8.225 0.000 0.001 0.549 0.450
8.250 0.000 0.001 0.544 0.455
8.275 0.000 0.001 0.540 0.459
8.300 0.000 0.001 0.535 0.464
8.325 0.000 0.001 0.531 0.468
8.350 0.000 0.001 0.526 0.473
8.375 0.000 0.001 0.521 0.477
8.400 0.000 0.001 0.517 0.482
8.425 0.000 0.001 0.512 0.487
8.450 0.000 0.001 0.508 0.491
8.475 0.000 0.001 0.505 0.494
8.500 0.000 0.001 0.504 0.494
8.525 0.000 0.001 0.504 0.495
8.550 0.000 0.001 0.503 0.496
8.575 0.000 0.001 0.503 0.496
8.600 0.000 0.001 0.502 0.497
8.625 0.000 0.001 0.501 0.497
8.650 0.000 0.001 0.501 0.498
8.675 0.000 0.001 0.500 0.498
8.700 0.000 0.001 0.500 0.499
8.725 0.000 0.001 0.500 0.499
8.750 0.000 0.001 0.499 0.499
8.775 0.000 0.001 0.499 0.499
8.800 0.000 0.001 0.499 0.499
8.825 0.000 0.001 0.499 0.499
8.850 0.000 0.001 0.499 0.499
8.875 0.000 0.001 0.499 0.499
8.900 0.000 0.001 0.499 0.499
8.925 0.000 0.001 0.499 0.499
8.950 0.000 0.001 0.499 0.499
8.975 0.000 0.001 0.499 0.499
9.000 0.000 0.001 0.499 0.499
9.025 0.000 0.001 0.499 0.499
9.050 0.000 0.001 0.499 0.499
9.075 0.000 0.001 0.499 0.499
9.100 0.000 0.001 0.499 0.499
9.125 0.000 0.001 0.499 0.499
9.150 0.000 0.001 0.499 0.499
9.175 0.000 0.001 0.499 0.499
9.200 0.000 0.001 0.499 0.499
9.225 0.000 0.001 0.499 0.499
9.250 0.000 0.001 0.499 0.499
9.275 0.000 0.001 0.499 0.499
9.300 0.000 0.001 0.499 0.499
9.325 0.000 0.001 0.499 0.499
9.350 0.000 0.001 0.499 0.499
9.375 0.000 0.001 0.499 0.499
9.400 0.000 0.001 0.499 0.499
9.425 0.000 0.001 0.499 0.499
9.450 0.000 0.001 0.499 0.499
9.475 0.000 0.001 0.499 0.499
9.500 0.000 0.001 0.499 0.499
9.525 0.000 0.001 0.499 0.499
9.550 0.000 0.001 0.499 0.499
9.575 0.000 0.001 0.499 0.499
9.600 0.000 0.001 0.499 0.499
9.625 0.000 0.001 0.499 0.499
9.650 0.000 0.001 0.499 0.499
9.675 0.000 0.001 0.499 0.499
9.700 0.000 0.001 0.499 0.499
9.725 0.000 0.001 0.499 0.499
9.750 0.000 0.001 0.499 0.499
9.775 0.000 0.001 0.499 0.499
9.800 0.000 0.001 0.499 0.499
9.825 0.000 0.001 0.499 0.499
9.850 0.000 0.001 0.499 0.499
9.875 0.000 0.001 0.499 0.499
9.900 0.000 0.001 0.499 0.499
9.925 0.000 0.001 0.499 0.499
9.950 0.000 0.001 0.499 0.499
9.975 0.000 0.001 0.499 0.499
10.000 0.000 0.001 0.499 0.499
10.025 0.000 0.001 0.499 0.499
10.050 0.000 0.001 0.499 0.499
10.075 0.000 0.001 0.499 0.499
10.100 0.000 0.001 0.499 0.499
10.125 0.000 0.001 0.499 0.499
10.150 0.000 0.001 0.499 0.499
10.175 0.000 0.001 0.499 0.499
10.200 0.000 0.001 0.499 0.499
10.225 0.000 0.001 0.499 0.499
10.250 0.000 0.001 0.499 0.499
10.275 0.000 0.001 0.499 0.499
10.300 0.000 0.001 0.499 0.499
10.325 0.000 0.001 0.499 0.499
10.350 0.000 0.001 0.499 0.499
10.375 0.000 0.001 0.499 0.499
10.400 0.000 0.001 0.499 0.499
10.425 0.000 0.001 0.499 0.499
10.450 0.000 0.001 0.499 0.499
10.475 0.000 0.001 0.499 0.499
10.500 0.000 0.001 0.499 0.499
10.525 0.000 0.001 0.499 0.499
10.550 0.000 0.001 0.499 0.499
10.575 0.000 0.001 0.499 0.499
10.600 0.000 0.001 0.499 0.499
10.625 0.000 0.001 0.499 0.499
10.650 0.000 0.001 0.499 0.499
10.675 0.000 0.001 0.499 0.499
10.700 0.000 0.001 0.499 0.499
10.725 0.000 0.001 0.499 0.499
10.750 0.000 0.001 0.499 0.499
10.775 0.000 0.001 0.499 0.499
10.800 0.000 0.001 0.499 0.499
10.825 0.000 0.001 0.499 0.499
10.850 0.000 0.001 0.499 0.499
10.875 0.000 0.001 0.499 0.499
10.900 0.000 0.001 0.499 0.499
10.925 0.000 0.001 0.499 0.499
10.950 0.000 0.001 0.499 0.499
10.975 0.000 0.001 0.499 0.499
11.000 0.000 0.001 0.499 0.499
11.025 0.000 0.001 0.499 0.499
11.050 0.000 0.001 0.499 0.499
11.075 0.000 0.001 0.499 0.499
11.100 0.000 0.001 0.499 0.499
11.125 0.000 0.001 0.499 0.499
11.150 0.000 0.001 0.499 0.499
11.175 0.000 0.001 0.499 0.499
11.200 0.000 0.001 0.499 0.499
11.225 0.000 0.001 0.499 0.499
11.250 0.000 0.001 0.499 0.499
11.275 0.000 0.001 0.499 0.499
11.300 0.000 0.001 0.499 0.499
11.325 0.000 0.001 0.499 0.499
11.350 0.000 0.001 0.499 0.499
11.375 0.000 0.001 0.499 0.499
11.400 0.000 0.001 0.499 0.499
11.425 0.000 0.001 0.499 0.499
11.450 0.000 0.001 0.499 0.499
11.475 0.000 0.001 0.499 0.499
11.500 0.000 0.001 0.499 0.499
11.525 0.000 0.001 0.499 0.499
11.550 0.000 0.001 0.499 0.499
11.575 0.000 0.001 0.499 0.499
11.600 0.000 0.001 0.499 0.499
11.625 0.000 0.001 0.499 0.499
11.650 0.000 0.001 0.499 0.499
11.675 0.000 0.001 0.499 0.499
11.700 0.000 0.001 0.499 0.499
11.725 0.000 0.001 0.499 0.499
11.750 0.000 0.001 0.499 0.499
11.775 0.000 0.001 0.499 0.499
11.800 0.000 0.001 0.499 0.499
11.825 0.000 0.001 0.499 0.499
11.850 0.000 0.001 0.499 0.499
11.875 0.000 0.001 0.499 0.499
11.900 0.000 0.001 0.499 0.499
11.925 0.000 0.001 0.499 0.499
11.950 0.000 0.001 0.499 0.499
11.975 0.000 0.001 0.499 0.499
12.000 0.000 0.001 0.499 0.499


% Generated by user 'florian' from network with OID '20260612-001355-545' with MATLAB version '25.1.0.2973910 R2025a Update 1' on date_time '2026-06-12_21-57-43'.


==> dat_20260612-001355-545_s1_c2.dat <==
0.025 0.000 0.005 0.000 0.995
0.050 0.000 0.005 0.000 0.995
0.075 0.000 0.005 0.000 0.995
0.100 0.000 0.005 0.000 0.995
0.125 0.000 0.005 0.000 0.995
0.150 0.000 0.005 0.000 0.995
0.175 0.000 0.005 0.000 0.995
0.200 0.000 0.005 0.000 0.995
0.225 0.000 0.005 0.000 0.995
0.250 0.000 0.005 0.000 0.995
0.275 0.000 0.005 0.000 0.995
0.300 0.000 0.005 0.000 0.995
0.325 0.000 0.005 0.000 0.995
0.350 0.000 0.005 0.000 0.995
0.375 0.000 0.005 0.000 0.995
0.400 0.000 0.005 0.000 0.995
0.425 0.000 0.005 0.000 0.995
0.450 0.000 0.005 0.000 0.995
0.475 0.000 0.005 0.000 0.995
0.500 0.300 0.005 0.000 0.995
0.525 0.296 0.005 0.000 0.995
0.550 0.296 0.007 0.000 0.993
0.575 0.295 0.009 0.000 0.991
0.600 0.292 0.010 0.000 0.990
0.625 0.291 0.012 0.000 0.988
0.650 0.291 0.013 0.000 0.987
0.675 0.288 0.015 0.000 0.985
0.700 0.287 0.016 0.000 0.984
0.725 0.287 0.018 0.000 0.982
0.750 0.285 0.020 0.000 0.980
0.775 0.284 0.021 0.000 0.979
0.800 0.284 0.023 0.000 0.977
0.825 0.284 0.025 0.000 0.975
0.850 0.282 0.028 0.000 0.972
0.875 0.281 0.030 0.000 0.970
0.900 0.282 0.033 0.000 0.967
0.925 0.282 0.036 0.000 0.964
0.950 0.279 0.039 0.000 0.961
0.975 0.279 0.042 0.000 0.958
1.000 0.280 0.046 0.000 0.954
1.025 0.280 0.050 0.000 0.950
1.050 0.280 0.055 0.000 0.945
1.075 0.278 0.060 0.000 0.940
1.100 0.278 0.066 0.000 0.934
1.125 0.278 0.072 0.000 0.928
1.150 0.278 0.079 0.000 0.921
1.175 0.279 0.086 0.000 0.914
1.200 0.279 0.094 0.000 0.906
1.225 0.279 0.103 0.000 0.897
1.250 0.280 0.113 0.000 0.887
1.275 0.280 0.124 0.000 0.876
1.300 0.277 0.136 0.000 0.864
1.325 0.277 0.149 0.000 0.851
1.350 0.277 0.163 0.000 0.837
1.375 0.278 0.178 0.000 0.822
1.400 0.278 0.195 0.000 0.805
1.425 0.278 0.212 0.000 0.788
1.450 0.278 0.231 0.000 0.769
1.475 0.278 0.251 0.000 0.749
1.500 0.278 0.272 0.000 0.728
1.525 0.278 0.293 0.000 0.707
1.550 0.278 0.316 0.000 0.684
1.575 0.278 0.335 0.000 0.665
1.600 0.278 0.339 0.000 0.661
1.625 0.277 0.343 0.000 0.657
1.650 0.277 0.347 0.000 0.653
1.675 0.277 0.351 0.000 0.649
1.700 0.277 0.354 0.000 0.646
1.725 0.277 0.357 0.000 0.643
1.750 0.277 0.360 0.000 0.640
1.775 0.274 0.363 0.000 0.637
1.800 0.274 0.366 0.000 0.634
1.825 0.274 0.369 0.000 0.631
1.850 0.273 0.372 0.000 0.628
1.875 0.273 0.375 0.000 0.625
1.900 0.273 0.378 0.000 0.622
1.925 0.273 0.381 0.000 0.619
1.950 0.273 0.383 0.000 0.617
1.975 0.272 0.386 0.000 0.614
2.000 0.272 0.390 0.000 0.610
2.025 0.272 0.393 0.000 0.607
2.050 0.272 0.396 0.000 0.604
2.075 0.271 0.399 0.000 0.601
2.100 0.271 0.403 0.000 0.597
2.125 0.271 0.407 0.000 0.593
2.150 0.270 0.411 0.000 0.589
2.175 0.270 0.415 0.000 0.585
2.200 0.270 0.418 0.000 0.582
2.225 0.270 0.422 0.000 0.578
2.250 0.269 0.426 0.000 0.574
2.275 0.269 0.429 0.000 0.571
2.300 0.269 0.433 0.000 0.567
2.325 0.268 0.437 0.000 0.563
2.350 0.268 0.441 0.000 0.559
2.375 0.268 0.445 0.000 0.555
2.400 0.267 0.450 0.000 0.550
2.425 0.267 0.454 0.000 0.546
2.450 0.267 0.459 0.000 0.541
2.475 0.267 0.464 0.000 0.536
2.500 0.266 0.469 0.000 0.531
2.525 0.266 0.474 0.000 0.526
2.550 0.266 0.480 0.000 0.520
2.575 0.265 0.484 0.000 0.516
2.600 0.265 0.485 0.000 0.515
2.625 0.265 0.487 0.000 0.513
2.650 0.264 0.489 0.000 0.511
2.675 0.264 0.491 0.000 0.509
2.700 0.264 0.493 0.000 0.507
2.725 0.263 0.494 0.000 0.506
2.750 0.263 0.496 0.000 0.504
2.775 0.263 0.497 0.000 0.503
2.800 0.262 0.498 0.000 0.502
2.825 0.262 0.499 0.000 0.501
2.850 0.262 0.499 0.000 0.501
2.875 0.261 0.500 0.000 0.500
2.900 0.261 0.501 0.000 0.499
2.925 0.260 0.501 0.000 0.499
2.950 0.260 0.501 0.000 0.499
2.975 0.260 0.501 0.000 0.499
3.000 0.259 0.501 0.000 0.499
3.025 0.259 0.501 0.000 0.499
3.050 0.258 0.501 0.000 0.499
3.075 0.258 0.501 0.000 0.499
3.100 0.257 0.500 0.000 0.500
3.125 0.257 0.500 0.000 0.500
3.150 0.257 0.500 0.000 0.500
3.175 0.256 0.499 0.000 0.501
3.200 0.256 0.498 0.000 0.502
3.225 0.255 0.498 0.000 0.502
3.250 0.255 0.497 0.000 0.503
3.275 0.254 0.496 0.000 0.504
3.300 0.254 0.495 0.000 0.505
3.325 0.253 0.495 0.000 0.505
3.350 0.253 0.494 0.000 0.506
3.375 0.252 0.492 0.000 0.508
3.400 0.251 0.491 0.000 0.509
3.425 0.251 0.490 0.000 0.510
3.450 0.250 0.489 0.000 0.511
3.475 0.250 0.487 0.000 0.513
3.500 0.249 0.486 0.000 0.514
3.525 0.249 0.484 0.000 0.516
3.550 0.248 0.483 0.000 0.517
3.575 0.247 0.481 0.000 0.519
3.600 0.247 0.480 0.000 0.520
3.625 0.246 0.478 0.000 0.522
3.650 0.246 0.476 0.000 0.524
3.675 0.245 0.475 0.000 0.525
3.700 0.244 0.473 0.000 0.527
3.725 0.244 0.471 0.000 0.529
3.750 0.243 0.469 0.000 0.531
3.775 0.242 0.467 0.000 0.533
3.800 0.242 0.465 0.000 0.535
3.825 0.241 0.463 0.000 0.537
3.850 0.240 0.461 0.000 0.539
3.875 0.240 0.459 0.000 0.541
3.900 0.239 0.456 0.000 0.544
3.925 0.238 0.454 0.000 0.546
3.950 0.237 0.452 0.000 0.548
3.975 0.237 0.449 0.000 0.551
4.000 0.236 0.447 0.000 0.553
4.025 0.235 0.444 0.000 0.556
4.050 0.234 0.442 0.000 0.558
4.075 0.233 0.439 0.000 0.561
4.100 0.232 0.436 0.000 0.564
4.125 0.232 0.434 0.000 0.566
4.150 0.231 0.431 0.000 0.569
4.175 0.230 0.428 0.000 0.572
4.200 0.229 0.426 0.000 0.574
4.225 0.228 0.423 0.000 0.577
4.250 0.227 0.420 0.000 0.580
4.275 0.226 0.418 0.000 0.582
4.300 0.225 0.415 0.000 0.585
4.325 0.224 0.413 0.000 0.587
4.350 0.223 0.410 0.000 0.590
4.375 0.222 0.407 0.000 0.593
4.400 0.221 0.405 0.000 0.595
4.425 0.220 0.402 0.000 0.598
4.450 0.219 0.399 0.000 0.601
4.475 0.218 0.396 0.000 0.604
4.500 0.217 0.393 0.000 0.607
4.525 0.216 0.390 0.000 0.610
4.550 0.215 0.387 0.000 0.613
4.575 0.213 0.384 0.000 0.616
4.600 0.212 0.381 0.000 0.619
4.625 0.211 0.378 0.000 0.622
4.650 0.209 0.375 0.000 0.625
4.675 0.208 0.373 0.000 0.627
4.700 0.207 0.370 0.000 0.630
4.725 0.205 0.367 0.000 0.633
4.750 0.204 0.365 0.000 0.635
4.775 0.202 0.362 0.000 0.638
4.800 0.201 0.360 0.000 0.640
4.825 0.199 0.358 0.000 0.642
4.850 0.197 0.355 0.000 0.645
4.875 0.196 0.353 0.000 0.647
4.900 0.194 0.350 0.000 0.650
4.925 0.192 0.348 0.000 0.652
4.950 0.190 0.345 0.000 0.655
4.975 0.188 0.343 0.000 0.657
5.000 0.186 0.340 0.000 0.660
5.025 0.184 0.337 0.000 0.663
5.050 0.181 0.335 0.000 0.665
5.075 0.178 0.332 0.000 0.668
5.100 0.176 0.329 0.000 0.671
5.125 0.173 0.327 0.000 0.673
5.150 0.170 0.324 0.000 0.676
5.175 0.168 0.321 0.000 0.679
5.200 0.165 0.318 0.000 0.682
5.225 0.161 0.315 0.000 0.685
5.250 0.158 0.312 0.000 0.688
5.275 0.154 0.308 0.000 0.692
5.300 0.151 0.305 0.000 0.695
5.325 0.146 0.301 0.000 0.699
5.350 0.142 0.298 0.000 0.702
5.375 0.131 0.294 0.000 0.706
5.400 0.125 0.290 0.000 0.710
5.425 0.117 0.285 0.000 0.715
5.450 0.108 0.280 0.000 0.720
5.475 0.095 0.275 0.000 0.725
5.500 0.053 0.268 0.000 0.732
5.525 0.000 0.261 0.000 0.739
5.550 0.000 0.250 0.000 0.750
5.575 0.000 0.235 0.000 0.765
5.600 0.000 0.220 0.000 0.780
5.625 0.000 0.206 0.000 0.794
5.650 0.000 0.192 0.000 0.808
5.675 0.000 0.179 0.000 0.821
5.700 0.000 0.166 0.000 0.834
5.725 0.000 0.154 0.000 0.846
5.750 0.000 0.143 0.000 0.857
5.775 0.000 0.132 0.000 0.868
5.800 0.000 0.122 0.000 0.878
5.825 0.000 0.113 0.000 0.887
5.850 0.000 0.104 0.000 0.896
5.875 0.000 0.095 0.000 0.905
5.900 0.000 0.088 0.000 0.912
5.925 0.000 0.081 0.000 0.919
5.950 0.000 0.074 0.000 0.926
5.975 0.000 0.067 0.000 0.933
6.000 0.000 0.062 0.000 0.938
6.025 0.000 0.056 0.000 0.944
6.050 0.000 0.051 0.000 0.949
6.075 0.000 0.046 0.000 0.954
6.100 0.000 0.042 0.000 0.958
6.125 0.000 0.038 0.000 0.962
6.150 0.000 0.035 0.000 0.965
6.175 0.000 0.035 0.000 0.965
6.200 0.000 0.035 0.000 0.965
6.225 0.000 0.036 0.000 0.964
6.250 0.000 0.036 0.000 0.964
6.275 0.000 0.036 0.000 0.964
6.300 0.000 0.036 0.000 0.964
6.325 0.000 0.036 0.000 0.964
6.350 0.000 0.036 0.000 0.964
6.375 0.000 0.036 0.000 0.964
6.400 0.000 0.036 0.000 0.964
6.425 0.000 0.036 0.000 0.964
6.450 0.000 0.036 0.000 0.964
6.475 0.000 0.036 0.000 0.964
6.500 0.000 0.035 0.000 0.965
6.525 0.000 0.035 0.000 0.965
6.550 0.000 0.035 0.000 0.965
6.575 0.000 0.035 0.000 0.965
6.600 0.000 0.034 0.000 0.966
6.625 0.000 0.034 0.000 0.966
6.650 0.000 0.034 0.000 0.966
6.675 0.000 0.033 0.000 0.967
6.700 0.000 0.032 0.000 0.968
6.725 0.000 0.031 0.000 0.969
6.750 0.000 0.030 0.000 0.970
6.775 0.000 0.030 0.000 0.970
6.800 0.000 0.029 0.000 0.971
6.825 0.000 0.028 0.000 0.972
6.850 0.000 0.027 0.000 0.973
6.875 0.000 0.026 0.000 0.974
6.900 0.000 0.025 0.000 0.975
6.925 0.000 0.024 0.000 0.976
6.950 0.000 0.024 0.000 0.976
6.975 0.000 0.023 0.000 0.977
7.000 0.000 0.022 0.000 0.978
7.025 0.000 0.021 0.000 0.979
7.050 0.000 0.020 0.000 0.980
7.075 0.000 0.019 0.000 0.981
7.100 0.000 0.019 0.000 0.981
7.125 0.000 0.018 0.000 0.982
7.150 0.000 0.017 0.000 0.983
7.175 0.000 0.016 0.000 0.984
7.200 0.000 0.015 0.000 0.985
7.225 0.000 0.015 0.000 0.985
7.250 0.000 0.014 0.000 0.986
7.275 0.000 0.013 0.000 0.987
7.300 0.000 0.012 0.000 0.988
7.325 0.000 0.012 0.000 0.988
7.350 0.000 0.011 0.000 0.989
7.375 0.000 0.010 0.000 0.990
7.400 0.000 0.009 0.000 0.991
7.425 0.000 0.009 0.000 0.991
7.450 0.000 0.009 0.000 0.991
7.475 0.000 0.009 0.000 0.991
7.500 0.000 0.009 0.000 0.991
7.525 0.000 0.009 0.000 0.991
7.550 0.000 0.009 0.000 0.991
7.575 0.000 0.009 0.000 0.991
7.600 0.000 0.009 0.000 0.991
7.625 0.000 0.009 0.000 0.991
7.650 0.000 0.009 0.000 0.991
7.675 0.000 0.009 0.000 0.991
7.700 0.000 0.009 0.000 0.991
7.725 0.000 0.009 0.000 0.991
7.750 0.000 0.009 0.000 0.991
7.775 0.000 0.009 0.000 0.991
7.800 0.000 0.009 0.000 0.991
7.825 0.000 0.008 0.000 0.992
7.850 0.000 0.008 0.000 0.992
7.875 0.000 0.008 0.000 0.992
7.900 0.000 0.008 0.000 0.992
7.925 0.000 0.008 0.000 0.992
7.950 0.000 0.008 0.000 0.992
7.975 0.000 0.008 0.000 0.992
8.000 0.000 0.008 0.000 0.992
8.025 0.000 0.008 0.000 0.992
8.050 0.000 0.007 0.000 0.993
8.075 0.000 0.007 0.000 0.993
8.100 0.000 0.007 0.000 0.993
8.125 0.000 0.007 0.000 0.993
8.150 0.000 0.007 0.000 0.993
8.175 0.000 0.007 0.000 0.993
8.200 0.000 0.007 0.000 0.993
8.225 0.000 0.006 0.000 0.994
8.250 0.000 0.006 0.000 0.994
8.275 0.000 0.006 0.000 0.994
8.300 0.000 0.006 0.000 0.994
8.325 0.000 0.006 0.000 0.994
8.350 0.000 0.006 0.000 0.994
8.375 0.000 0.006 0.000 0.994
8.400 0.000 0.006 0.000 0.994
8.425 0.000 0.005 0.000 0.995
8.450 0.000 0.005 0.000 0.995
8.475 0.000 0.005 0.000 0.995
8.500 0.000 0.005 0.000 0.995
8.525 0.000 0.005 0.000 0.995
8.550 0.000 0.005 0.000 0.995
8.575 0.000 0.005 0.000 0.995
8.600 0.000 0.005 0.000 0.995
8.625 0.000 0.005 0.000 0.995
8.650 0.000 0.005 0.000 0.995
8.675 0.000 0.005 0.000 0.995
8.700 0.000 0.005 0.000 0.995
8.725 0.000 0.005 0.000 0.995
8.750 0.000 0.005 0.000 0.995
8.775 0.000 0.005 0.000 0.995
8.800 0.000 0.005 0.000 0.995
8.825 0.000 0.005 0.000 0.995
8.850 0.000 0.005 0.000 0.995
8.875 0.000 0.005 0.000 0.995
8.900 0.000 0.005 0.000 0.995
8.925 0.000 0.005 0.000 0.995
8.950 0.000 0.005 0.000 0.995
8.975 0.000 0.005 0.000 0.995
9.000 0.000 0.005 0.000 0.995
9.025 0.000 0.005 0.000 0.995
9.050 0.000 0.005 0.000 0.995
9.075 0.000 0.005 0.000 0.995
9.100 0.000 0.005 0.000 0.995
9.125 0.000 0.005 0.000 0.995
9.150 0.000 0.005 0.000 0.995
9.175 0.000 0.005 0.000 0.995
9.200 0.000 0.005 0.000 0.995
9.225 0.000 0.005 0.000 0.995
9.250 0.000 0.005 0.000 0.995
9.275 0.000 0.005 0.000 0.995
9.300 0.000 0.005 0.000 0.995
9.325 0.000 0.005 0.000 0.995
9.350 0.000 0.005 0.000 0.995
9.375 0.000 0.005 0.000 0.995
9.400 0.000 0.005 0.000 0.995
9.425 0.000 0.005 0.000 0.995
9.450 0.000 0.005 0.000 0.995
9.475 0.000 0.005 0.000 0.995
9.500 0.000 0.005 0.000 0.995
9.525 0.000 0.005 0.000 0.995
9.550 0.000 0.005 0.000 0.995
9.575 0.000 0.005 0.000 0.995
9.600 0.000 0.005 0.000 0.995
9.625 0.000 0.005 0.000 0.995
9.650 0.000 0.005 0.000 0.995
9.675 0.000 0.005 0.000 0.995
9.700 0.000 0.005 0.000 0.995
9.725 0.000 0.005 0.000 0.995
9.750 0.000 0.005 0.000 0.995
9.775 0.000 0.005 0.000 0.995
9.800 0.000 0.005 0.000 0.995
9.825 0.000 0.005 0.000 0.995
9.850 0.000 0.005 0.000 0.995
9.875 0.000 0.005 0.000 0.995
9.900 0.000 0.005 0.000 0.995
9.925 0.000 0.005 0.000 0.995
9.950 0.000 0.005 0.000 0.995
9.975 0.000 0.005 0.000 0.995
10.000 0.000 0.005 0.000 0.995
10.025 0.000 0.005 0.000 0.995
10.050 0.000 0.005 0.000 0.995
10.075 0.000 0.005 0.000 0.995
10.100 0.000 0.005 0.000 0.995
10.125 0.000 0.005 0.000 0.995
10.150 0.000 0.005 0.000 0.995
10.175 0.000 0.005 0.000 0.995
10.200 0.000 0.005 0.000 0.995
10.225 0.000 0.005 0.000 0.995
10.250 0.000 0.005 0.000 0.995
10.275 0.000 0.005 0.000 0.995
10.300 0.000 0.005 0.000 0.995
10.325 0.000 0.005 0.000 0.995
10.350 0.000 0.005 0.000 0.995
10.375 0.000 0.005 0.000 0.995
10.400 0.000 0.005 0.000 0.995
10.425 0.000 0.005 0.000 0.995
10.450 0.000 0.005 0.000 0.995
10.475 0.000 0.005 0.000 0.995
10.500 0.000 0.005 0.000 0.995
10.525 0.000 0.005 0.000 0.995
10.550 0.000 0.005 0.000 0.995
10.575 0.000 0.005 0.000 0.995
10.600 0.000 0.005 0.000 0.995
10.625 0.000 0.005 0.000 0.995
10.650 0.000 0.005 0.000 0.995
10.675 0.000 0.005 0.000 0.995
10.700 0.000 0.005 0.000 0.995
10.725 0.000 0.005 0.000 0.995
10.750 0.000 0.005 0.000 0.995
10.775 0.000 0.005 0.000 0.995
10.800 0.000 0.005 0.000 0.995
10.825 0.000 0.005 0.000 0.995
10.850 0.000 0.005 0.000 0.995
10.875 0.000 0.005 0.000 0.995
10.900 0.000 0.005 0.000 0.995
10.925 0.000 0.005 0.000 0.995
10.950 0.000 0.005 0.000 0.995
10.975 0.000 0.005 0.000 0.995
11.000 0.000 0.005 0.000 0.995
11.025 0.000 0.005 0.000 0.995
11.050 0.000 0.005 0.000 0.995
11.075 0.000 0.005 0.000 0.995
11.100 0.000 0.005 0.000 0.995
11.125 0.000 0.005 0.000 0.995
11.150 0.000 0.005 0.000 0.995
11.175 0.000 0.005 0.000 0.995
11.200 0.000 0.005 0.000 0.995
11.225 0.000 0.005 0.000 0.995
11.250 0.000 0.005 0.000 0.995
11.275 0.000 0.005 0.000 0.995
11.300 0.000 0.005 0.000 0.995
11.325 0.000 0.005 0.000 0.995
11.350 0.000 0.005 0.000 0.995
11.375 0.000 0.005 0.000 0.995
11.400 0.000 0.005 0.000 0.995
11.425 0.000 0.005 0.000 0.995
11.450 0.000 0.005 0.000 0.995
11.475 0.000 0.005 0.000 0.995
11.500 0.000 0.005 0.000 0.995
11.525 0.000 0.005 0.000 0.995
11.550 0.000 0.005 0.000 0.995
11.575 0.000 0.005 0.000 0.995
11.600 0.000 0.005 0.000 0.995
11.625 0.000 0.005 0.000 0.995
11.650 0.000 0.005 0.000 0.995
11.675 0.000 0.005 0.000 0.995
11.700 0.000 0.005 0.000 0.995
11.725 0.000 0.005 0.000 0.995
11.750 0.000 0.005 0.000 0.995
11.775 0.000 0.005 0.000 0.995
11.800 0.000 0.005 0.000 0.995
11.825 0.000 0.005 0.000 0.995
11.850 0.000 0.005 0.000 0.995
11.875 0.000 0.005 0.000 0.995
11.900 0.000 0.005 0.000 0.995
11.925 0.000 0.005 0.000 0.995
11.950 0.000 0.005 0.000 0.995
11.975 0.000 0.005 0.000 0.995
12.000 0.000 0.005 0.000 0.995


% Generated by user 'florian' from network with OID '20260612-001355-545' with MATLAB version '25.1.0.2973910 R2025a Update 1' on date_time '2026-06-12_21-57-47'.


==> dat_20260612-001355-545_s2_c2.dat <==
0.025 0.000 0.500 0.500
0.050 0.000 0.500 0.500
0.075 0.000 0.500 0.500
0.100 0.000 0.500 0.500
0.125 0.000 0.500 0.500
0.150 0.000 0.500 0.500
0.175 0.000 0.500 0.500
0.200 0.000 0.500 0.500
0.225 0.000 0.500 0.500
0.250 0.000 0.500 0.500
0.275 0.000 0.500 0.500
0.300 0.000 0.500 0.500
0.325 0.000 0.500 0.500
0.350 0.000 0.500 0.500
0.375 0.000 0.500 0.500
0.400 0.000 0.500 0.500
0.425 0.000 0.500 0.500
0.450 0.000 0.500 0.500
0.475 0.000 0.500 0.500
0.500 0.000 0.500 0.500
0.525 0.000 0.500 0.500
0.550 0.000 0.500 0.500
0.575 0.000 0.500 0.500
0.600 0.000 0.500 0.500
0.625 0.000 0.500 0.500
0.650 0.000 0.500 0.500
0.675 0.000 0.500 0.500
0.700 0.000 0.500 0.500
0.725 0.000 0.500 0.500
0.750 0.000 0.500 0.500
0.775 0.000 0.500 0.500
0.800 0.000 0.500 0.500
0.825 0.000 0.500 0.500
0.850 0.000 0.500 0.500
0.875 0.000 0.500 0.500
0.900 0.000 0.500 0.500
0.925 0.000 0.500 0.500
0.950 0.000 0.500 0.500
0.975 0.000 0.500 0.500
1.000 0.000 0.500 0.500
1.025 0.000 0.500 0.500
1.050 0.000 0.500 0.500
1.075 0.000 0.500 0.500
1.100 0.000 0.500 0.500
1.125 0.000 0.500 0.500
1.150 0.000 0.500 0.500
1.175 0.000 0.500 0.500
1.200 0.000 0.500 0.500
1.225 0.000 0.500 0.500
1.250 0.000 0.500 0.500
1.275 0.000 0.500 0.500
1.300 0.000 0.500 0.500
1.325 0.000 0.500 0.500
1.350 0.000 0.500 0.500
1.375 0.000 0.500 0.500
1.400 0.000 0.500 0.500
1.425 0.000 0.500 0.500
1.450 0.000 0.500 0.500
1.475 0.000 0.500 0.500
1.500 0.000 0.500 0.500
1.525 0.003 0.500 0.500
1.550 0.003 0.500 0.500
1.575 0.004 0.468 0.532
1.600 0.005 0.466 0.534
1.625 0.006 0.464 0.536
1.650 0.006 0.462 0.538
1.675 0.007 0.460 0.540
1.700 0.008 0.458 0.542
1.725 0.009 0.456 0.544
1.750 0.009 0.453 0.547
1.775 0.010 0.451 0.549
1.800 0.011 0.448 0.552
1.825 0.012 0.445 0.555
1.850 0.013 0.441 0.559
1.875 0.014 0.438 0.562
1.900 0.015 0.434 0.566
1.925 0.016 0.429 0.571
1.950 0.017 0.425 0.575
1.975 0.019 0.420 0.580
2.000 0.020 0.415 0.585
2.025 0.022 0.410 0.590
2.050 0.024 0.404 0.596
2.075 0.026 0.398 0.602
2.100 0.028 0.391 0.609
2.125 0.031 0.383 0.617
2.150 0.033 0.376 0.624
2.175 0.036 0.368 0.632
2.200 0.039 0.360 0.640
2.225 0.043 0.351 0.649
2.250 0.047 0.342 0.658
2.275 0.051 0.333 0.667
2.300 0.056 0.324 0.676
2.325 0.061 0.315 0.685
2.350 0.066 0.305 0.695
2.375 0.072 0.296 0.704
2.400 0.078 0.286 0.714
2.425 0.084 0.276 0.724
2.450 0.091 0.267 0.733
2.475 0.098 0.257 0.743
2.500 0.098 0.247 0.753
2.525 0.106 0.237 0.763
2.550 0.113 0.228 0.772
2.575 0.122 0.210 0.790
2.600 0.130 0.206 0.794
2.625 0.137 0.203 0.797
2.650 0.139 0.199 0.801
2.675 0.140 0.196 0.804
2.700 0.142 0.193 0.807
2.725 0.143 0.190 0.810
2.750 0.143 0.188 0.812
2.775 0.144 0.185 0.815
2.800 0.146 0.183 0.817
2.825 0.147 0.181 0.819
2.850 0.148 0.179 0.821
2.875 0.149 0.177 0.823
2.900 0.151 0.176 0.824
2.925 0.152 0.175 0.825
2.950 0.153 0.173 0.827
2.975 0.152 0.172 0.828
3.000 0.154 0.171 0.829
3.025 0.155 0.170 0.830
3.050 0.156 0.170 0.830
3.075 0.157 0.169 0.831
3.100 0.159 0.169 0.831
3.125 0.160 0.168 0.832
3.150 0.161 0.168 0.832
3.175 0.163 0.168 0.832
3.200 0.164 0.168 0.832
3.225 0.165 0.168 0.832
3.250 0.165 0.169 0.831
3.275 0.164 0.169 0.831
3.300 0.165 0.169 0.831
3.325 0.165 0.170 0.830
3.350 0.166 0.171 0.829
3.375 0.167 0.172 0.828
3.400 0.168 0.173 0.827
3.425 0.170 0.174 0.826
3.450 0.171 0.175 0.825
3.475 0.172 0.176 0.824
3.500 0.173 0.178 0.822
3.525 0.175 0.180 0.820
3.550 0.176 0.182 0.818
3.575 0.177 0.184 0.816
3.600 0.179 0.186 0.814
3.625 0.180 0.188 0.812
3.650 0.179 0.190 0.810
3.675 0.181 0.193 0.807
3.700 0.182 0.195 0.805
3.725 0.184 0.198 0.802
3.750 0.186 0.201 0.799
3.775 0.187 0.204 0.796
3.800 0.188 0.208 0.792
3.825 0.189 0.211 0.789
3.850 0.190 0.215 0.785
3.875 0.191 0.219 0.781
3.900 0.191 0.223 0.777
3.925 0.192 0.227 0.773
3.950 0.193 0.231 0.769
3.975 0.193 0.236 0.764
4.000 0.194 0.240 0.760
4.025 0.194 0.245 0.755
4.050 0.195 0.250 0.750
4.075 0.195 0.255 0.745
4.100 0.196 0.260 0.740
4.125 0.196 0.265 0.735
4.150 0.196 0.270 0.730
4.175 0.197 0.275 0.725
4.200 0.197 0.281 0.719
4.225 0.197 0.286 0.714
4.250 0.197 0.291 0.709
4.275 0.196 0.297 0.703
4.300 0.196 0.302 0.698
4.325 0.196 0.307 0.693
4.350 0.196 0.313 0.687
4.375 0.196 0.318 0.682
4.400 0.196 0.323 0.677
4.425 0.196 0.328 0.672
4.450 0.196 0.333 0.667
4.475 0.196 0.338 0.662
4.500 0.196 0.343 0.657
4.525 0.196 0.347 0.653
4.550 0.196 0.351 0.649
4.575 0.195 0.356 0.644
4.600 0.195 0.359 0.641
4.625 0.195 0.363 0.637
4.650 0.194 0.367 0.633
4.675 0.194 0.370 0.630
4.700 0.193 0.373 0.627
4.725 0.193 0.375 0.625
4.750 0.192 0.378 0.622
4.775 0.192 0.380 0.620
4.800 0.191 0.383 0.617
4.825 0.190 0.385 0.615
4.850 0.190 0.387 0.613
4.875 0.189 0.389 0.611
4.900 0.188 0.391 0.609
4.925 0.188 0.393 0.607
4.950 0.187 0.394 0.606
4.975 0.186 0.396 0.604
5.000 0.185 0.397 0.603
5.025 0.184 0.398 0.602
5.050 0.183 0.399 0.601
5.075 0.182 0.400 0.600
5.100 0.181 0.401 0.599
5.125 0.180 0.402 0.598
5.150 0.179 0.402 0.598
5.175 0.178 0.403 0.597
5.200 0.176 0.403 0.597
5.225 0.175 0.403 0.597
5.250 0.173 0.403 0.597
5.275 0.172 0.403 0.597
5.300 0.171 0.403 0.597
5.325 0.169 0.402 0.598
5.350 0.168 0.402 0.598
5.375 0.166 0.401 0.599
5.400 0.165 0.400 0.600
5.425 0.163 0.399 0.601
5.450 0.162 0.398 0.602
5.475 0.160 0.397 0.603
5.500 0.158 0.396 0.604
5.525 0.156 0.394 0.606
5.550 0.150 0.393 0.607
5.575 0.148 0.391 0.609
5.600 0.147 0.389 0.611
5.625 0.145 0.388 0.612
5.650 0.143 0.386 0.614
5.675 0.141 0.384 0.616
5.700 0.140 0.381 0.619
5.725 0.138 0.379 0.621
5.750 0.135 0.377 0.623
5.775 0.134 0.374 0.626
5.800 0.132 0.372 0.628
5.825 0.130 0.369 0.631
5.850 0.129 0.366 0.634
5.875 0.127 0.363 0.637
5.900 0.125 0.360 0.640
5.925 0.124 0.358 0.642
5.950 0.122 0.355 0.645
5.975 0.120 0.351 0.649
6.000 0.118 0.348 0.652
6.025 0.117 0.345 0.655
6.050 0.115 0.342 0.658
6.075 0.113 0.339 0.661
6.100 0.111 0.336 0.664
6.125 0.108 0.332 0.668
6.150 0.106 0.329 0.671
6.175 0.104 0.326 0.674
6.200 0.102 0.323 0.677
6.225 0.100 0.320 0.680
6.250 0.097 0.316 0.684
6.275 0.095 0.313 0.687
6.300 0.093 0.310 0.690
6.325 0.090 0.307 0.693
6.350 0.088 0.304 0.696
6.375 0.085 0.301 0.699
6.400 0.082 0.298 0.702
6.425 0.079 0.295 0.705
6.450 0.076 0.292 0.708
6.475 0.068 0.289 0.711
6.500 0.063 0.286 0.714
6.525 0.058 0.284 0.716
6.550 0.051 0.281 0.719
6.575 0.035 0.278 0.722
6.600 0.006 0.275 0.725
6.625 0.000 0.272 0.728
6.650 0.000 0.269 0.731
6.675 0.000 0.266 0.734
6.700 0.000 0.264 0.736
6.725 0.000 0.262 0.738
6.750 0.000 0.260 0.740
6.775 0.000 0.258 0.742
6.800 0.000 0.256 0.744
6.825 0.000 0.255 0.745
6.850 0.000 0.253 0.747
6.875 0.000 0.252 0.748
6.900 0.000 0.251 0.749
6.925 0.000 0.250 0.750
6.950 0.000 0.249 0.751
6.975 0.000 0.249 0.751
7.000 0.000 0.249 0.751
7.025 0.000 0.249 0.751
7.050 0.000 0.250 0.750
7.075 0.000 0.251 0.749
7.100 0.000 0.252 0.748
7.125 0.000 0.253 0.747
7.150 0.000 0.255 0.745
7.175 0.000 0.257 0.743
7.200 0.000 0.260 0.740
7.225 0.000 0.263 0.737
7.250 0.000 0.266 0.734
7.275 0.000 0.271 0.729
7.300 0.000 0.276 0.724
7.325 0.000 0.282 0.718
7.350 0.000 0.290 0.710
7.375 0.000 0.303 0.697
7.400 0.000 0.328 0.672
7.425 0.000 0.346 0.654
7.450 0.000 0.344 0.656
7.475 0.000 0.343 0.657
7.500 0.000 0.342 0.658
7.525 0.000 0.341 0.659
7.550 0.000 0.340 0.660
7.575 0.000 0.340 0.660
7.600 0.000 0.340 0.660
7.625 0.000 0.340 0.660
7.650 0.000 0.341 0.659
7.675 0.000 0.342 0.658
7.700 0.000 0.345 0.655
7.725 0.000 0.345 0.655
7.750 0.000 0.346 0.654
7.775 0.000 0.346 0.654
7.800 0.000 0.347 0.653
7.825 0.000 0.348 0.652
7.850 0.000 0.349 0.651
7.875 0.000 0.351 0.649
7.900 0.000 0.353 0.647
7.925 0.000 0.355 0.645
7.950 0.000 0.358 0.642
7.975 0.000 0.361 0.639
8.000 0.000 0.364 0.636
8.025 0.000 0.368 0.632
8.050 0.000 0.371 0.629
8.075 0.000 0.375 0.625
8.100 0.000 0.379 0.621
8.125 0.000 0.384 0.616
8.150 0.000 0.389 0.611
8.175 0.000 0.394 0.606
8.200 0.000 0.399 0.601
8.225 0.000 0.404 0.596
8.250 0.000 0.410 0.590
8.275 0.000 0.416 0.584
8.300 0.000 0.422 0.578
8.325 0.000 0.428 0.572
8.350 0.000 0.434 0.566
8.375 0.000 0.441 0.559
8.400 0.000 0.448 0.552
8.425 0.000 0.455 0.545
8.450 0.000 0.462 0.538
8.475 0.000 0.469 0.531
8.500 0.000 0.476 0.524
8.525 0.000 0.484 0.516
8.550 0.000 0.491 0.509
8.575 0.000 0.498 0.502
8.600 0.000 0.503 0.497
8.625 0.000 0.504 0.496
8.650 0.000 0.503 0.497
8.675 0.000 0.502 0.498
8.700 0.000 0.501 0.499
8.725 0.000 0.500 0.500
8.750 0.000 0.499 0.501
8.775 0.000 0.499 0.501
8.800 0.000 0.500 0.500
8.825 0.000 0.500 0.500
8.850 0.000 0.500 0.500
8.875 0.000 0.500 0.500
8.900 0.000 0.500 0.500
8.925 0.000 0.500 0.500
8.950 0.000 0.500 0.500
8.975 0.000 0.500 0.500
9.000 0.000 0.500 0.500
9.025 0.000 0.500 0.500
9.050 0.000 0.500 0.500
9.075 0.000 0.500 0.500
9.100 0.000 0.500 0.500
9.125 0.000 0.500 0.500
9.150 0.000 0.500 0.500
9.175 0.000 0.500 0.500
9.200 0.000 0.500 0.500
9.225 0.000 0.500 0.500
9.250 0.000 0.500 0.500
9.275 0.000 0.500 0.500
9.300 0.000 0.500 0.500
9.325 0.000 0.500 0.500
9.350 0.000 0.500 0.500
9.375 0.000 0.500 0.500
9.400 0.000 0.500 0.500
9.425 0.000 0.500 0.500
9.450 0.000 0.500 0.500
9.475 0.000 0.500 0.500
9.500 0.000 0.500 0.500
9.525 0.000 0.500 0.500
9.550 0.000 0.500 0.500
9.575 0.000 0.500 0.500
9.600 0.000 0.500 0.500
9.625 0.000 0.500 0.500
9.650 0.000 0.500 0.500
9.675 0.000 0.500 0.500
9.700 0.000 0.500 0.500
9.725 0.000 0.500 0.500
9.750 0.000 0.500 0.500
9.775 0.000 0.500 0.500
9.800 0.000 0.500 0.500
9.825 0.000 0.500 0.500
9.850 0.000 0.500 0.500
9.875 0.000 0.500 0.500
9.900 0.000 0.500 0.500
9.925 0.000 0.500 0.500
9.950 0.000 0.500 0.500
9.975 0.000 0.500 0.500
10.000 0.000 0.500 0.500
10.025 0.000 0.500 0.500
10.050 0.000 0.500 0.500
10.075 0.000 0.500 0.500
10.100 0.000 0.500 0.500
10.125 0.000 0.500 0.500
10.150 0.000 0.500 0.500
10.175 0.000 0.500 0.500
10.200 0.000 0.500 0.500
10.225 0.000 0.500 0.500
10.250 0.000 0.500 0.500
10.275 0.000 0.500 0.500
10.300 0.000 0.500 0.500
10.325 0.000 0.500 0.500
10.350 0.000 0.500 0.500
10.375 0.000 0.500 0.500
10.400 0.000 0.500 0.500
10.425 0.000 0.500 0.500
10.450 0.000 0.500 0.500
10.475 0.000 0.500 0.500
10.500 0.000 0.500 0.500
10.525 0.000 0.500 0.500
10.550 0.000 0.500 0.500
10.575 0.000 0.500 0.500
10.600 0.000 0.500 0.500
10.625 0.000 0.500 0.500
10.650 0.000 0.500 0.500
10.675 0.000 0.500 0.500
10.700 0.000 0.500 0.500
10.725 0.000 0.500 0.500
10.750 0.000 0.500 0.500
10.775 0.000 0.500 0.500
10.800 0.000 0.500 0.500
10.825 0.000 0.500 0.500
10.850 0.000 0.500 0.500
10.875 0.000 0.500 0.500
10.900 0.000 0.500 0.500
10.925 0.000 0.500 0.500
10.950 0.000 0.500 0.500
10.975 0.000 0.500 0.500
11.000 0.000 0.500 0.500
11.025 0.000 0.500 0.500
11.050 0.000 0.500 0.500
11.075 0.000 0.500 0.500
11.100 0.000 0.500 0.500
11.125 0.000 0.500 0.500
11.150 0.000 0.500 0.500
11.175 0.000 0.500 0.500
11.200 0.000 0.500 0.500
11.225 0.000 0.500 0.500
11.250 0.000 0.500 0.500
11.275 0.000 0.500 0.500
11.300 0.000 0.500 0.500
11.325 0.000 0.500 0.500
11.350 0.000 0.500 0.500
11.375 0.000 0.500 0.500
11.400 0.000 0.500 0.500
11.425 0.000 0.500 0.500
11.450 0.000 0.500 0.500
11.475 0.000 0.500 0.500
11.500 0.000 0.500 0.500
11.525 0.000 0.500 0.500
11.550 0.000 0.500 0.500
11.575 0.000 0.500 0.500
11.600 0.000 0.500 0.500
11.625 0.000 0.500 0.500
11.650 0.000 0.500 0.500
11.675 0.000 0.500 0.500
11.700 0.000 0.500 0.500
11.725 0.000 0.500 0.500
11.750 0.000 0.500 0.500
11.775 0.000 0.500 0.500
11.800 0.000 0.500 0.500
11.825 0.000 0.500 0.500
11.850 0.000 0.500 0.500
11.875 0.000 0.500 0.500
11.900 0.000 0.500 0.500
11.925 0.000 0.500 0.500
11.950 0.000 0.500 0.500
11.975 0.000 0.500 0.500
12.000 0.000 0.500 0.500


% Generated by user 'florian' from network with OID '20260612-001355-545' with MATLAB version '25.1.0.2973910 R2025a Update 1' on date_time '2026-06-12_21-57-50'.


==> dat_20260612-001443-517_s170_c2.dat <==
0.025 0.000 0.151 0.123 0.725
0.050 0.000 0.151 0.123 0.725
0.075 0.000 0.151 0.123 0.725
0.100 0.000 0.151 0.123 0.725
0.125 0.000 0.151 0.123 0.725
0.150 0.000 0.151 0.123 0.725
0.175 0.000 0.151 0.123 0.725
0.200 0.000 0.151 0.123 0.725
0.225 0.000 0.151 0.123 0.725
0.250 0.000 0.151 0.123 0.725
0.275 0.000 0.151 0.123 0.725
0.300 0.000 0.151 0.123 0.725
0.325 0.000 0.151 0.123 0.725
0.350 0.000 0.151 0.123 0.725
0.375 0.000 0.151 0.123 0.725
0.400 0.000 0.151 0.123 0.725
0.425 0.000 0.151 0.123 0.725
0.450 0.000 0.151 0.123 0.725
0.475 0.000 0.151 0.123 0.725
0.500 0.000 0.151 0.123 0.725
0.525 0.000 0.151 0.123 0.725
0.550 0.000 0.151 0.123 0.725
0.575 0.000 0.151 0.123 0.725
0.600 0.000 0.151 0.123 0.725
0.625 0.000 0.151 0.123 0.725
0.650 0.000 0.151 0.123 0.725
0.675 0.000 0.151 0.123 0.725
0.700 0.000 0.151 0.123 0.725
0.725 0.000 0.151 0.123 0.725
0.750 0.000 0.151 0.123 0.725
0.775 0.000 0.151 0.123 0.725
0.800 0.000 0.151 0.123 0.725
0.825 0.000 0.151 0.123 0.725
0.850 0.000 0.151 0.123 0.725
0.875 0.000 0.151 0.123 0.725
0.900 0.000 0.151 0.123 0.725
0.925 0.000 0.151 0.123 0.725
0.950 0.000 0.151 0.123 0.725
0.975 0.000 0.151 0.123 0.725
1.000 0.506 0.151 0.123 0.725
1.025 0.500 0.151 0.123 0.725
1.050 0.497 0.090 0.406 0.503
1.075 0.494 0.406 0.090 0.504
1.100 0.491 0.090 0.406 0.504
1.125 0.489 0.406 0.090 0.504
1.150 0.486 0.090 0.406 0.504
1.175 0.483 0.406 0.090 0.504
1.200 0.480 0.090 0.406 0.504
1.225 0.478 0.406 0.090 0.504
1.250 0.475 0.090 0.406 0.504
1.275 0.472 0.407 0.090 0.504
1.300 0.473 0.090 0.407 0.504
1.325 0.468 0.407 0.090 0.504
1.350 0.467 0.090 0.407 0.504
1.375 0.463 0.407 0.090 0.503
1.400 0.462 0.090 0.407 0.503
1.425 0.458 0.407 0.090 0.503
1.450 0.457 0.090 0.407 0.503
1.475 0.454 0.407 0.090 0.503
1.500 0.452 0.090 0.407 0.503
1.525 0.450 0.407 0.090 0.503
1.550 0.448 0.090 0.407 0.503
1.575 0.448 0.407 0.090 0.503
1.600 0.444 0.090 0.407 0.503
1.625 0.443 0.408 0.090 0.503
1.650 0.440 0.090 0.408 0.503
1.675 0.438 0.408 0.090 0.502
1.700 0.439 0.090 0.408 0.502
1.725 0.435 0.408 0.090 0.502
1.750 0.434 0.090 0.408 0.502
1.775 0.434 0.408 0.090 0.502
1.800 0.430 0.090 0.408 0.502
1.825 0.430 0.409 0.090 0.502
1.850 0.430 0.090 0.408 0.502
1.875 0.426 0.409 0.090 0.501
1.900 0.425 0.090 0.409 0.502
1.925 0.425 0.409 0.090 0.501
1.950 0.422 0.090 0.409 0.501
1.975 0.421 0.409 0.090 0.501
2.000 0.421 0.090 0.409 0.501
2.025 0.421 0.410 0.090 0.501
2.050 0.417 0.090 0.410 0.501
2.075 0.417 0.411 0.090 0.500
2.100 0.417 0.090 0.202 0.708
2.125 0.417 0.208 0.292 0.500
2.150 0.414 0.146 0.134 0.720
2.175 0.413 0.298 0.202 0.500
2.200 0.413 0.089 0.409 0.501
2.225 0.413 0.411 0.089 0.500
2.250 0.413 0.089 0.208 0.703
2.275 0.413 0.298 0.202 0.500
2.300 0.413 0.146 0.202 0.652
2.325 0.414 0.180 0.320 0.500
2.350 0.414 0.365 0.089 0.546
2.375 0.414 0.089 0.411 0.500
2.400 0.414 0.393 0.089 0.518
2.425 0.414 0.145 0.354 0.501
2.450 0.414 0.146 0.202 0.652
2.475 0.414 0.298 0.202 0.500
2.500 0.414 0.145 0.203 0.652
2.525 0.414 0.298 0.202 0.499
2.550 0.413 0.146 0.203 0.652
2.575 0.413 0.298 0.203 0.499
2.600 0.413 0.146 0.203 0.652
2.625 0.413 0.298 0.203 0.499
2.650 0.413 0.146 0.203 0.651
2.675 0.413 0.208 0.293 0.499
2.700 0.413 0.147 0.202 0.651
2.725 0.417 0.208 0.293 0.499
2.750 0.417 0.147 0.202 0.651
2.775 0.417 0.292 0.209 0.498
2.800 0.417 0.146 0.203 0.651
2.825 0.417 0.298 0.204 0.498
2.850 0.417 0.146 0.209 0.645
2.875 0.417 0.299 0.204 0.498
2.900 0.417 0.146 0.209 0.645
2.925 0.417 0.299 0.204 0.498
2.950 0.417 0.146 0.210 0.644
2.975 0.417 0.299 0.204 0.497
3.000 0.417 0.146 0.210 0.644
3.025 0.417 0.299 0.204 0.497
3.050 0.416 0.146 0.210 0.644
3.075 0.416 0.299 0.204 0.497
3.100 0.416 0.146 0.289 0.565
3.125 0.416 0.192 0.204 0.604
3.150 0.416 0.191 0.289 0.519
3.175 0.416 0.209 0.204 0.587
3.200 0.416 0.208 0.295 0.497
3.225 0.416 0.209 0.216 0.575
3.250 0.416 0.208 0.290 0.502
3.275 0.416 0.209 0.284 0.507
3.300 0.416 0.209 0.216 0.575
3.325 0.416 0.209 0.296 0.496
3.350 0.416 0.192 0.283 0.525
3.375 0.416 0.209 0.216 0.575
3.400 0.416 0.191 0.295 0.513
3.425 0.415 0.192 0.233 0.575
3.450 0.415 0.175 0.284 0.541
3.475 0.415 0.192 0.233 0.575
3.500 0.415 0.192 0.233 0.575
3.525 0.415 0.163 0.285 0.552
3.550 0.415 0.209 0.216 0.575
3.575 0.415 0.163 0.262 0.575
3.600 0.415 0.192 0.233 0.575
3.625 0.415 0.164 0.262 0.574
3.650 0.415 0.164 0.262 0.574
3.675 0.415 0.164 0.261 0.575
3.700 0.415 0.164 0.262 0.574
3.725 0.415 0.164 0.261 0.575
3.750 0.415 0.164 0.262 0.574
3.775 0.415 0.164 0.262 0.575
3.800 0.415 0.164 0.262 0.574
3.825 0.415 0.164 0.262 0.575
3.850 0.414 0.164 0.262 0.575
3.875 0.414 0.163 0.262 0.575
3.900 0.414 0.163 0.262 0.575
3.925 0.414 0.163 0.262 0.575
3.950 0.414 0.163 0.263 0.575
3.975 0.414 0.163 0.262 0.575
4.000 0.414 0.163 0.263 0.575
4.025 0.414 0.163 0.262 0.575
4.050 0.414 0.163 0.263 0.575
4.075 0.414 0.163 0.262 0.575
4.100 0.414 0.145 0.280 0.575
4.125 0.414 0.145 0.281 0.574
4.150 0.414 0.151 0.275 0.574
4.175 0.414 0.145 0.281 0.574
4.200 0.414 0.145 0.281 0.574
4.225 0.413 0.145 0.281 0.574
4.250 0.413 0.145 0.281 0.574
4.275 0.413 0.151 0.275 0.574
4.300 0.413 0.145 0.281 0.574
4.325 0.413 0.151 0.275 0.574
4.350 0.413 0.146 0.281 0.574
4.375 0.413 0.146 0.281 0.574
4.400 0.413 0.146 0.281 0.573
4.425 0.413 0.157 0.269 0.574
4.450 0.413 0.146 0.281 0.573
4.475 0.413 0.152 0.275 0.573
4.500 0.413 0.152 0.275 0.573
4.525 0.413 0.146 0.281 0.573
4.550 0.413 0.146 0.281 0.573
4.575 0.413 0.146 0.281 0.573
4.600 0.412 0.146 0.282 0.572
4.625 0.412 0.146 0.282 0.572
4.650 0.412 0.146 0.282 0.572
4.675 0.412 0.146 0.282 0.572
4.700 0.412 0.146 0.282 0.572
4.725 0.412 0.146 0.282 0.572
4.750 0.412 0.146 0.282 0.572
4.775 0.412 0.146 0.282 0.572
4.800 0.412 0.146 0.282 0.572
4.825 0.412 0.146 0.282 0.572
4.850 0.412 0.146 0.282 0.572
4.875 0.412 0.146 0.283 0.572
4.900 0.412 0.146 0.283 0.571
4.925 0.412 0.129 0.283 0.588
4.950 0.411 0.135 0.283 0.583
4.975 0.411 0.106 0.283 0.611
5.000 0.411 0.129 0.283 0.588
5.025 0.411 0.112 0.283 0.605
5.050 0.411 0.112 0.278 0.611
5.075 0.411 0.112 0.278 0.610
5.100 0.411 0.112 0.278 0.610
5.125 0.411 0.112 0.278 0.610
5.150 0.411 0.112 0.279 0.610
5.175 0.411 0.112 0.279 0.610
5.200 0.411 0.112 0.279 0.610
5.225 0.411 0.112 0.279 0.609
5.250 0.411 0.118 0.279 0.603
5.275 0.411 0.118 0.279 0.603
5.300 0.411 0.118 0.279 0.603
5.325 0.411 0.118 0.279 0.603
5.350 0.410 0.118 0.279 0.603
5.375 0.410 0.118 0.279 0.603
5.400 0.410 0.124 0.279 0.597
5.425 0.410 0.124 0.279 0.597
5.450 0.410 0.124 0.279 0.597
5.475 0.410 0.124 0.279 0.597
5.500 0.410 0.124 0.279 0.597
5.525 0.410 0.124 0.279 0.597
5.550 0.410 0.124 0.279 0.597
5.575 0.410 0.124 0.279 0.596
5.600 0.410 0.124 0.280 0.596
5.625 0.410 0.124 0.279 0.596
5.650 0.410 0.124 0.280 0.596
5.675 0.410 0.124 0.280 0.596
5.700 0.409 0.130 0.280 0.590
5.725 0.409 0.130 0.280 0.590
5.750 0.409 0.130 0.280 0.590
5.775 0.409 0.130 0.280 0.590
5.800 0.409 0.130 0.280 0.589
5.825 0.409 0.131 0.280 0.589
5.850 0.409 0.131 0.280 0.589
5.875 0.409 0.131 0.280 0.589
5.900 0.409 0.131 0.280 0.589
5.925 0.409 0.142 0.280 0.577
5.950 0.409 0.131 0.281 0.589
5.975 0.409 0.137 0.275 0.589
6.000 0.409 0.137 0.275 0.588
6.025 0.408 0.137 0.275 0.588
6.050 0.408 0.137 0.275 0.588
6.075 0.408 0.143 0.275 0.582
6.100 0.408 0.143 0.275 0.582
6.125 0.408 0.137 0.275 0.588
6.150 0.408 0.143 0.281 0.576
6.175 0.408 0.149 0.287 0.564
6.200 0.408 0.149 0.287 0.564
6.225 0.408 0.149 0.281 0.570
6.250 0.408 0.149 0.287 0.564
6.275 0.408 0.149 0.282 0.569
6.300 0.408 0.149 0.282 0.569
6.325 0.407 0.149 0.282 0.569
6.350 0.407 0.149 0.282 0.569
6.375 0.407 0.149 0.281 0.569
6.400 0.407 0.149 0.281 0.569
6.425 0.407 0.149 0.270 0.581
6.450 0.407 0.150 0.270 0.581
6.475 0.407 0.150 0.270 0.581
6.500 0.407 0.155 0.270 0.575
6.525 0.407 0.155 0.270 0.575
6.550 0.407 0.155 0.270 0.575
6.575 0.407 0.156 0.270 0.575
6.600 0.406 0.150 0.275 0.575
6.625 0.406 0.167 0.264 0.569
6.650 0.406 0.167 0.264 0.569
6.675 0.406 0.173 0.264 0.563
6.700 0.406 0.167 0.270 0.563
6.725 0.406 0.173 0.264 0.563
6.750 0.410 0.173 0.264 0.563
6.775 0.410 0.167 0.270 0.563
6.800 0.410 0.173 0.264 0.563
6.825 0.409 0.173 0.264 0.563
6.850 0.409 0.173 0.264 0.563
6.875 0.409 0.173 0.264 0.563
6.900 0.409 0.168 0.270 0.563
6.925 0.409 0.179 0.258 0.562
6.950 0.409 0.174 0.264 0.562
6.975 0.409 0.174 0.264 0.562
7.000 0.409 0.174 0.264 0.562
7.025 0.409 0.174 0.264 0.562
7.050 0.409 0.174 0.264 0.562
7.075 0.409 0.174 0.264 0.562
7.100 0.408 0.174 0.264 0.562
7.125 0.408 0.174 0.264 0.562
7.150 0.408 0.174 0.259 0.567
7.175 0.408 0.174 0.265 0.561
7.200 0.408 0.180 0.265 0.555
7.225 0.408 0.180 0.265 0.555
7.250 0.408 0.180 0.259 0.561
7.275 0.408 0.180 0.259 0.561
7.300 0.408 0.180 0.259 0.561
7.325 0.408 0.180 0.259 0.561
7.350 0.407 0.180 0.259 0.561
7.375 0.407 0.180 0.259 0.561
7.400 0.407 0.180 0.259 0.561
7.425 0.407 0.180 0.259 0.561
7.450 0.407 0.180 0.259 0.561
7.475 0.407 0.180 0.259 0.561
7.500 0.407 0.180 0.259 0.560
7.525 0.407 0.180 0.259 0.560
7.550 0.407 0.180 0.259 0.560
7.575 0.407 0.180 0.259 0.560
7.600 0.407 0.180 0.259 0.560
7.625 0.406 0.180 0.259 0.560
7.650 0.406 0.180 0.259 0.560
7.675 0.406 0.180 0.259 0.560
7.700 0.406 0.180 0.259 0.560
7.725 0.406 0.180 0.259 0.560
7.750 0.406 0.180 0.259 0.560
7.775 0.406 0.180 0.259 0.560
7.800 0.406 0.180 0.259 0.560
7.825 0.406 0.180 0.259 0.560
7.850 0.406 0.186 0.254 0.560
7.875 0.406 0.186 0.254 0.560
7.900 0.405 0.186 0.254 0.560
7.925 0.405 0.186 0.254 0.560
7.950 0.405 0.186 0.254 0.560
7.975 0.405 0.187 0.254 0.560
8.000 0.405 0.187 0.254 0.560
8.025 0.405 0.187 0.254 0.560
8.050 0.405 0.187 0.253 0.560
8.075 0.405 0.187 0.253 0.560
8.100 0.405 0.187 0.253 0.560
8.125 0.405 0.187 0.253 0.560
8.150 0.405 0.187 0.253 0.560
8.175 0.404 0.187 0.253 0.560
8.200 0.404 0.187 0.248 0.566
8.225 0.404 0.193 0.248 0.560
8.250 0.404 0.193 0.248 0.560
8.275 0.404 0.193 0.248 0.559
8.300 0.404 0.187 0.248 0.565
8.325 0.404 0.187 0.248 0.565
8.350 0.404 0.187 0.248 0.565
8.375 0.404 0.187 0.248 0.565
8.400 0.404 0.187 0.248 0.565
8.425 0.404 0.187 0.248 0.565
8.450 0.403 0.187 0.248 0.565
8.475 0.403 0.187 0.248 0.565
8.500 0.403 0.187 0.248 0.565
8.525 0.403 0.187 0.242 0.571
8.550 0.403 0.187 0.242 0.571
8.575 0.403 0.187 0.242 0.571
8.600 0.403 0.187 0.242 0.571
8.625 0.403 0.187 0.242 0.571
8.650 0.403 0.187 0.242 0.571
8.675 0.403 0.187 0.242 0.571
8.700 0.403 0.187 0.242 0.571
8.725 0.402 0.187 0.242 0.571
8.750 0.402 0.187 0.242 0.571
8.775 0.402 0.187 0.242 0.571
8.800 0.402 0.187 0.236 0.576
8.825 0.402 0.187 0.236 0.576
8.850 0.402 0.187 0.236 0.576
8.875 0.402 0.187 0.236 0.576
8.900 0.402 0.187 0.236 0.576
8.925 0.402 0.187 0.237 0.576
8.950 0.402 0.187 0.237 0.576
8.975 0.401 0.187 0.237 0.576
9.000 0.401 0.187 0.231 0.582
9.025 0.401 0.187 0.237 0.576
9.050 0.401 0.187 0.237 0.576
9.075 0.401 0.187 0.237 0.576
9.100 0.401 0.187 0.231 0.582
9.125 0.401 0.188 0.237 0.576
9.150 0.401 0.188 0.231 0.582
9.175 0.401 0.188 0.237 0.576
9.200 0.401 0.188 0.225 0.587
9.225 0.401 0.194 0.231 0.575
9.250 0.400 0.194 0.231 0.575
9.275 0.400 0.194 0.231 0.575
9.300 0.400 0.194 0.231 0.575
9.325 0.400 0.194 0.231 0.575
9.350 0.400 0.194 0.231 0.575
9.375 0.400 0.194 0.231 0.575
9.400 0.400 0.194 0.231 0.575
9.425 0.400 0.194 0.237 0.569
9.450 0.400 0.200 0.231 0.569
9.475 0.400 0.194 0.237 0.569
9.500 0.399 0.200 0.231 0.569
9.525 0.399 0.200 0.231 0.569
9.550 0.399 0.200 0.231 0.569
9.575 0.399 0.200 0.232 0.569
9.600 0.399 0.200 0.232 0.568
9.625 0.399 0.200 0.232 0.568
9.650 0.399 0.194 0.238 0.568
9.675 0.399 0.200 0.232 0.568
9.700 0.399 0.194 0.238 0.568
9.725 0.398 0.194 0.238 0.568
9.750 0.398 0.194 0.238 0.568
9.775 0.398 0.194 0.238 0.568
9.800 0.398 0.194 0.238 0.568
9.825 0.398 0.194 0.238 0.568
9.850 0.398 0.194 0.232 0.574
9.875 0.398 0.194 0.232 0.574
9.900 0.398 0.194 0.232 0.574
9.925 0.398 0.194 0.232 0.574
9.950 0.397 0.194 0.232 0.574
9.975 0.397 0.194 0.232 0.574
10.000 0.397 0.194 0.232 0.574
10.025 0.397 0.194 0.232 0.574
10.050 0.397 0.194 0.232 0.574
10.075 0.397 0.194 0.232 0.574
10.100 0.397 0.188 0.238 0.574
10.125 0.397 0.188 0.238 0.573
10.150 0.397 0.188 0.238 0.573
10.175 0.397 0.188 0.238 0.573
10.200 0.396 0.194 0.238 0.567
10.225 0.396 0.194 0.238 0.567
10.250 0.396 0.194 0.238 0.567
10.275 0.396 0.194 0.238 0.567
10.300 0.396 0.194 0.238 0.567
10.325 0.396 0.188 0.238 0.573
10.350 0.396 0.188 0.239 0.573
10.375 0.396 0.188 0.239 0.573
10.400 0.395 0.194 0.233 0.573
10.425 0.395 0.188 0.239 0.573
10.450 0.395 0.194 0.233 0.573
10.475 0.395 0.188 0.239 0.573
10.500 0.395 0.194 0.233 0.573
10.525 0.395 0.194 0.233 0.573
10.550 0.395 0.195 0.233 0.573
10.575 0.395 0.195 0.233 0.573
10.600 0.395 0.195 0.233 0.573
10.625 0.394 0.195 0.233 0.573
10.650 0.398 0.195 0.233 0.573
10.675 0.398 0.195 0.233 0.573
10.700 0.398 0.195 0.233 0.573
10.725 0.398 0.201 0.233 0.566
10.750 0.397 0.201 0.233 0.566
10.775 0.397 0.201 0.233 0.566
10.800 0.397 0.201 0.233 0.566
10.825 0.397 0.201 0.233 0.566
10.850 0.397 0.201 0.233 0.566
10.875 0.397 0.207 0.227 0.566
10.900 0.397 0.201 0.233 0.566
10.925 0.397 0.207 0.227 0.566
10.950 0.396 0.207 0.227 0.566
10.975 0.396 0.207 0.227 0.566
11.000 0.396 0.207 0.227 0.566
11.025 0.396 0.201 0.233 0.566
11.050 0.396 0.207 0.227 0.566
11.075 0.396 0.201 0.233 0.566
11.100 0.396 0.207 0.227 0.566
11.125 0.395 0.201 0.233 0.566
11.150 0.395 0.207 0.227 0.566
11.175 0.395 0.201 0.227 0.572
11.200 0.395 0.201 0.227 0.572
11.225 0.395 0.201 0.227 0.572
11.250 0.395 0.201 0.227 0.572
11.275 0.395 0.201 0.227 0.572
11.300 0.395 0.201 0.227 0.572
11.325 0.394 0.201 0.227 0.572
11.350 0.394 0.195 0.233 0.572
11.375 0.394 0.195 0.233 0.572
11.400 0.394 0.195 0.233 0.572
11.425 0.394 0.195 0.233 0.572
11.450 0.394 0.195 0.233 0.572
11.475 0.394 0.195 0.233 0.572
11.500 0.394 0.195 0.233 0.571
11.525 0.393 0.195 0.233 0.571
11.550 0.393 0.195 0.233 0.571
11.575 0.393 0.195 0.233 0.571
11.600 0.393 0.195 0.233 0.571
11.625 0.393 0.195 0.233 0.571
11.650 0.393 0.189 0.234 0.577
11.675 0.393 0.189 0.234 0.577
11.700 0.392 0.189 0.234 0.577
11.725 0.392 0.189 0.234 0.577
11.750 0.392 0.189 0.234 0.577
11.775 0.392 0.189 0.234 0.577
11.800 0.392 0.189 0.234 0.577
11.825 0.392 0.189 0.234 0.577
11.850 0.392 0.189 0.234 0.577
11.875 0.392 0.189 0.234 0.577
11.900 0.391 0.189 0.234 0.577
11.925 0.391 0.189 0.234 0.577
11.950 0.391 0.189 0.234 0.577
11.975 0.391 0.189 0.234 0.577
12.000 0.391 0.189 0.234 0.577
12.025 0.391 0.195 0.234 0.571
12.050 0.391 0.195 0.234 0.571
12.075 0.390 0.195 0.234 0.571
12.100 0.390 0.196 0.234 0.571
12.125 0.390 0.196 0.234 0.571
12.150 0.390 0.196 0.234 0.571
12.175 0.390 0.196 0.234 0.571
12.200 0.390 0.196 0.234 0.570
12.225 0.390 0.196 0.234 0.570
12.250 0.389 0.196 0.234 0.570
12.275 0.389 0.196 0.234 0.570
12.300 0.389 0.196 0.234 0.570
12.325 0.389 0.196 0.234 0.570
12.350 0.389 0.196 0.234 0.570
12.375 0.389 0.196 0.234 0.570
12.400 0.389 0.196 0.234 0.570
12.425 0.388 0.196 0.234 0.570
12.450 0.388 0.196 0.234 0.570
12.475 0.388 0.202 0.228 0.570
12.500 0.388 0.202 0.228 0.570
12.525 0.388 0.202 0.228 0.570
12.550 0.388 0.202 0.228 0.570
12.575 0.388 0.202 0.228 0.570
12.600 0.387 0.202 0.228 0.570
12.625 0.387 0.202 0.228 0.570
12.650 0.387 0.202 0.228 0.570
12.675 0.387 0.202 0.228 0.570
12.700 0.387 0.202 0.228 0.570
12.725 0.387 0.202 0.228 0.570
12.750 0.387 0.202 0.228 0.570
12.775 0.386 0.202 0.228 0.570
12.800 0.386 0.202 0.228 0.570
12.825 0.386 0.202 0.228 0.570
12.850 0.386 0.202 0.228 0.570
12.875 0.386 0.202 0.228 0.570
12.900 0.386 0.202 0.228 0.570
12.925 0.385 0.202 0.228 0.570
12.950 0.385 0.202 0.228 0.570
12.975 0.385 0.202 0.228 0.570
13.000 0.385 0.196 0.234 0.570
13.025 0.385 0.202 0.228 0.570
13.050 0.385 0.196 0.234 0.570
13.075 0.385 0.196 0.234 0.570
13.100 0.384 0.196 0.234 0.570
13.125 0.384 0.190 0.240 0.570
13.150 0.384 0.190 0.240 0.570
13.175 0.384 0.190 0.234 0.576
13.200 0.384 0.190 0.240 0.570
13.225 0.384 0.190 0.234 0.576
13.250 0.383 0.190 0.234 0.576
13.275 0.383 0.190 0.234 0.576
13.300 0.383 0.184 0.240 0.576
13.325 0.383 0.190 0.234 0.576
13.350 0.383 0.184 0.240 0.576
13.375 0.383 0.190 0.234 0.576
13.400 0.382 0.184 0.240 0.575
13.425 0.382 0.190 0.234 0.575
13.450 0.382 0.184 0.240 0.575
13.475 0.382 0.190 0.234 0.575
13.500 0.382 0.184 0.240 0.575
13.525 0.385 0.184 0.240 0.575
13.550 0.385 0.184 0.240 0.575
13.575 0.385 0.184 0.240 0.575
13.600 0.384 0.190 0.234 0.575
13.625 0.384 0.184 0.240 0.575
13.650 0.384 0.184 0.240 0.575
13.675 0.384 0.184 0.240 0.575
13.700 0.384 0.184 0.240 0.575
13.725 0.384 0.191 0.234 0.575
13.750 0.383 0.184 0.240 0.575
13.775 0.383 0.191 0.234 0.575
13.800 0.383 0.191 0.234 0.575
13.825 0.383 0.191 0.234 0.575
13.850 0.383 0.191 0.234 0.575
13.875 0.382 0.191 0.234 0.575
13.900 0.382 0.191 0.234 0.575
13.925 0.382 0.191 0.234 0.575
13.950 0.382 0.197 0.228 0.575
13.975 0.382 0.191 0.234 0.575
14.000 0.382 0.197 0.228 0.575
14.025 0.381 0.191 0.234 0.575
14.050 0.381 0.197 0.228 0.575
14.075 0.381 0.191 0.234 0.575
14.100 0.381 0.197 0.228 0.575
14.125 0.381 0.191 0.234 0.575
14.150 0.380 0.197 0.228 0.575
14.175 0.380 0.197 0.228 0.575
14.200 0.380 0.197 0.228 0.574
14.225 0.380 0.191 0.234 0.574
14.250 0.380 0.197 0.228 0.574
14.275 0.380 0.191 0.234 0.574
14.300 0.379 0.197 0.228 0.574
14.325 0.379 0.191 0.235 0.574
14.350 0.379 0.191 0.235 0.574
14.375 0.379 0.191 0.235 0.574
14.400 0.379 0.191 0.235 0.574
14.425 0.378 0.191 0.235 0.574
14.450 0.378 0.191 0.235 0.574
14.475 0.378 0.191 0.235 0.574
14.500 0.378 0.191 0.235 0.574
14.525 0.378 0.191 0.235 0.574
14.550 0.377 0.191 0.235 0.574
14.575 0.377 0.191 0.235 0.574
14.600 0.377 0.191 0.235 0.574
14.625 0.377 0.191 0.235 0.574
14.650 0.377 0.191 0.235 0.574
14.675 0.376 0.191 0.235 0.574
14.700 0.376 0.191 0.235 0.574
14.725 0.376 0.191 0.235 0.574
14.750 0.376 0.191 0.235 0.574
14.775 0.376 0.191 0.235 0.574
14.800 0.375 0.191 0.235 0.574
14.825 0.375 0.191 0.235 0.574
14.850 0.375 0.191 0.235 0.574
14.875 0.375 0.191 0.235 0.574
14.900 0.375 0.191 0.235 0.574
14.925 0.374 0.191 0.235 0.574
14.950 0.374 0.191 0.235 0.574
14.975 0.374 0.192 0.235 0.574
15.000 0.374 0.192 0.235 0.574
15.025 0.373 0.192 0.235 0.574
15.050 0.373 0.192 0.235 0.574
15.075 0.373 0.192 0.235 0.573
15.100 0.373 0.192 0.235 0.573
15.125 0.373 0.192 0.235 0.573
15.150 0.372 0.192 0.235 0.573
15.175 0.372 0.192 0.235 0.573
15.200 0.372 0.192 0.235 0.573
15.225 0.372 0.192 0.229 0.580
15.250 0.372 0.192 0.229 0.579
15.275 0.371 0.192 0.229 0.579
15.300 0.371 0.192 0.229 0.579
15.325 0.371 0.192 0.229 0.579
15.350 0.371 0.192 0.229 0.579
15.375 0.370 0.192 0.229 0.579
15.400 0.370 0.192 0.229 0.579
15.425 0.370 0.192 0.229 0.579
15.450 0.370 0.192 0.229 0.579
15.475 0.369 0.192 0.229 0.579
15.500 0.369 0.192 0.229 0.579
15.525 0.369 0.192 0.229 0.579
15.550 0.369 0.192 0.229 0.579
15.575 0.369 0.192 0.229 0.579
15.600 0.368 0.192 0.229 0.579
15.625 0.368 0.192 0.229 0.579
15.650 0.368 0.192 0.229 0.579
15.675 0.368 0.192 0.229 0.579
15.700 0.370 0.192 0.229 0.579
15.725 0.370 0.192 0.229 0.579
15.750 0.370 0.192 0.229 0.579
15.775 0.370 0.192 0.229 0.579
15.800 0.369 0.192 0.229 0.579
15.825 0.369 0.192 0.229 0.579
15.850 0.369 0.192 0.229 0.579
15.875 0.369 0.192 0.229 0.579
15.900 0.368 0.192 0.229 0.579
15.925 0.368 0.192 0.229 0.579
15.950 0.368 0.192 0.229 0.579
15.975 0.368 0.192 0.229 0.579
16.000 0.367 0.192 0.229 0.579
16.025 0.367 0.192 0.229 0.579
16.050 0.367 0.192 0.229 0.579
16.075 0.367 0.192 0.229 0.579
16.100 0.366 0.192 0.229 0.579
16.125 0.366 0.192 0.229 0.579
16.150 0.366 0.192 0.229 0.579
16.175 0.365 0.192 0.229 0.579
16.200 0.365 0.192 0.229 0.579
16.225 0.365 0.192 0.229 0.579
16.250 0.365 0.192 0.229 0.579
16.275 0.364 0.192 0.229 0.578
16.300 0.364 0.192 0.229 0.578
16.325 0.364 0.192 0.229 0.578
16.350 0.364 0.192 0.229 0.578
16.375 0.363 0.192 0.229 0.578
16.400 0.363 0.192 0.229 0.578
16.425 0.363 0.193 0.229 0.578
16.450 0.362 0.193 0.229 0.578
16.475 0.362 0.193 0.229 0.578
16.500 0.362 0.193 0.229 0.578
16.525 0.362 0.193 0.229 0.578
16.550 0.361 0.193 0.229 0.578
16.575 0.361 0.193 0.229 0.578
16.600 0.361 0.193 0.229 0.578
16.625 0.360 0.193 0.229 0.578
16.650 0.360 0.193 0.229 0.578
16.675 0.360 0.193 0.229 0.578
16.700 0.360 0.193 0.229 0.578
16.725 0.359 0.193 0.229 0.578
16.750 0.359 0.193 0.229 0.578
16.775 0.359 0.193 0.229 0.578
16.800 0.358 0.193 0.229 0.578
16.825 0.358 0.193 0.229 0.578
16.850 0.358 0.193 0.229 0.578
16.875 0.357 0.193 0.229 0.578
16.900 0.357 0.193 0.229 0.578
16.925 0.357 0.193 0.229 0.578
16.950 0.356 0.193 0.229 0.578
16.975 0.356 0.193 0.229 0.578
17.000 0.356 0.193 0.229 0.578
17.025 0.356 0.193 0.229 0.578
17.050 0.355 0.193 0.229 0.578
17.075 0.355 0.193 0.229 0.578
17.100 0.355 0.193 0.229 0.578
17.125 0.354 0.193 0.229 0.578
17.150 0.354 0.193 0.229 0.578
17.175 0.354 0.193 0.229 0.578
17.200 0.353 0.193 0.229 0.578
17.225 0.353 0.193 0.229 0.578
17.250 0.353 0.193 0.229 0.578
17.275 0.352 0.193 0.229 0.578
17.300 0.352 0.193 0.229 0.578
17.325 0.354 0.193 0.229 0.578
17.350 0.354 0.193 0.229 0.578
17.375 0.353 0.193 0.229 0.578
17.400 0.353 0.193 0.229 0.578
17.425 0.353 0.193 0.229 0.578
17.450 0.352 0.193 0.229 0.578
17.475 0.352 0.193 0.229 0.578
17.500 0.352 0.193 0.229 0.578
17.525 0.351 0.193 0.229 0.578
17.550 0.351 0.193 0.229 0.578
17.575 0.350 0.193 0.229 0.578
17.600 0.350 0.193 0.229 0.578
17.625 0.350 0.193 0.229 0.578
17.650 0.349 0.193 0.229 0.578
17.675 0.349 0.193 0.229 0.578
17.700 0.349 0.193 0.229 0.578
17.725 0.348 0.193 0.229 0.578
17.750 0.348 0.193 0.229 0.578
17.775 0.347 0.193 0.229 0.578
17.800 0.347 0.193 0.229 0.578
17.825 0.347 0.193 0.229 0.578
17.850 0.346 0.193 0.229 0.578
17.875 0.346 0.193 0.229 0.578
17.900 0.345 0.193 0.229 0.578
17.925 0.345 0.193 0.229 0.578
17.950 0.344 0.193 0.229 0.578
17.975 0.344 0.193 0.223 0.584
18.000 0.344 0.193 0.229 0.578
18.025 0.343 0.193 0.223 0.584
18.050 0.343 0.193 0.223 0.584
18.075 0.342 0.193 0.223 0.584
18.100 0.342 0.193 0.223 0.584
18.125 0.342 0.193 0.223 0.584
18.150 0.341 0.193 0.223 0.584
18.175 0.341 0.193 0.223 0.584
18.200 0.340 0.193 0.223 0.584
18.225 0.340 0.193 0.223 0.584
18.250 0.339 0.193 0.223 0.584
18.275 0.339 0.193 0.223 0.584
18.300 0.338 0.193 0.223 0.584
18.325 0.338 0.193 0.223 0.584
18.350 0.337 0.193 0.223 0.584
18.375 0.337 0.193 0.223 0.584
18.400 0.337 0.193 0.223 0.584
18.425 0.336 0.193 0.223 0.584
18.450 0.336 0.193 0.223 0.584
18.475 0.335 0.200 0.217 0.584
18.500 0.335 0.199 0.217 0.584
18.525 0.336 0.199 0.217 0.584
18.550 0.336 0.200 0.217 0.584
18.575 0.335 0.200 0.217 0.584
18.600 0.335 0.200 0.217 0.584
18.625 0.334 0.200 0.217 0.584
18.650 0.334 0.200 0.217 0.584
18.675 0.333 0.200 0.217 0.584
18.700 0.333 0.200 0.217 0.584
18.725 0.332 0.200 0.217 0.584
18.750 0.331 0.200 0.217 0.584
18.775 0.331 0.200 0.217 0.584
18.800 0.330 0.200 0.217 0.584
18.825 0.330 0.200 0.217 0.584
18.850 0.329 0.200 0.217 0.584
18.875 0.329 0.200 0.217 0.584
18.900 0.328 0.200 0.217 0.584
18.925 0.327 0.200 0.217 0.584
18.950 0.327 0.200 0.217 0.584
18.975 0.326 0.200 0.217 0.584
19.000 0.326 0.200 0.217 0.584
19.025 0.325 0.200 0.217 0.584
19.050 0.324 0.200 0.217 0.584
19.075 0.324 0.200 0.217 0.584
19.100 0.323 0.200 0.217 0.584
19.125 0.323 0.200 0.217 0.584
19.150 0.322 0.200 0.217 0.584
19.175 0.321 0.200 0.217 0.584
19.200 0.321 0.200 0.217 0.584
19.225 0.320 0.200 0.217 0.584
19.250 0.319 0.200 0.217 0.584
19.275 0.319 0.200 0.217 0.584
19.300 0.318 0.200 0.217 0.584
19.325 0.317 0.200 0.217 0.584
19.350 0.317 0.200 0.217 0.584
19.375 0.316 0.200 0.217 0.584
19.400 0.315 0.200 0.217 0.584
19.425 0.314 0.200 0.217 0.584
19.450 0.315 0.200 0.217 0.584
19.475 0.314 0.200 0.217 0.584
19.500 0.314 0.200 0.217 0.584
19.525 0.313 0.200 0.217 0.584
19.550 0.312 0.200 0.217 0.584
19.575 0.311 0.200 0.217 0.584
19.600 0.310 0.200 0.217 0.584
19.625 0.310 0.200 0.217 0.584
19.650 0.309 0.200 0.217 0.584
19.675 0.308 0.200 0.217 0.584
19.700 0.307 0.200 0.217 0.584
19.725 0.306 0.200 0.217 0.584
19.750 0.305 0.200 0.217 0.584
19.775 0.304 0.200 0.217 0.584
19.800 0.303 0.200 0.217 0.584
19.825 0.303 0.200 0.217 0.584
19.850 0.302 0.200 0.217 0.584
19.875 0.301 0.200 0.217 0.584
19.900 0.300 0.200 0.217 0.584
19.925 0.299 0.200 0.217 0.584
19.950 0.298 0.200 0.217 0.584
19.975 0.297 0.200 0.217 0.584
20.000 0.296 0.200 0.217 0.584
20.025 0.295 0.200 0.217 0.584
20.050 0.293 0.200 0.217 0.584
20.075 0.292 0.200 0.217 0.584
20.100 0.291 0.200 0.217 0.584
20.125 0.291 0.200 0.217 0.584
20.150 0.290 0.200 0.217 0.584
20.175 0.289 0.200 0.217 0.584
20.200 0.287 0.200 0.217 0.584
20.225 0.286 0.200 0.217 0.584
20.250 0.285 0.199 0.217 0.584
20.275 0.283 0.199 0.217 0.584
20.300 0.282 0.199 0.217 0.584
20.325 0.281 0.199 0.217 0.584
20.350 0.279 0.199 0.217 0.584
20.375 0.278 0.199 0.217 0.584
20.400 0.276 0.199 0.217 0.584
20.425 0.275 0.199 0.217 0.584
20.450 0.273 0.199 0.217 0.584
20.475 0.272 0.199 0.217 0.584
20.500 0.270 0.199 0.217 0.584
20.525 0.269 0.199 0.216 0.584
20.550 0.267 0.199 0.216 0.584
20.575 0.265 0.199 0.210 0.590
20.600 0.263 0.199 0.210 0.590
20.625 0.261 0.199 0.210 0.590
20.650 0.259 0.199 0.210 0.590
20.675 0.257 0.199 0.210 0.590
20.700 0.255 0.199 0.210 0.590
20.725 0.253 0.199 0.210 0.590
20.750 0.251 0.199 0.210 0.590
20.775 0.248 0.199 0.210 0.590
20.800 0.246 0.199 0.210 0.590
20.825 0.243 0.199 0.210 0.591
20.850 0.240 0.199 0.210 0.591
20.875 0.238 0.199 0.210 0.591
20.900 0.235 0.199 0.210 0.591
20.925 0.232 0.199 0.210 0.591
20.950 0.226 0.199 0.210 0.591
20.975 0.223 0.199 0.210 0.591
21.000 0.219 0.193 0.210 0.597
21.025 0.215 0.193 0.210 0.597
21.050 0.210 0.193 0.210 0.597
21.075 0.206 0.193 0.210 0.597
21.100 0.200 0.193 0.210 0.597
21.125 0.195 0.193 0.210 0.597
21.150 0.188 0.193 0.210 0.597
21.175 0.181 0.193 0.210 0.597
21.200 0.164 0.193 0.210 0.597
21.225 0.152 0.193 0.210 0.597
21.250 0.137 0.193 0.210 0.597
21.275 0.098 0.193 0.210 0.597
21.300 0.000 0.193 0.210 0.597
21.325 0.000 0.193 0.210 0.597
21.350 0.000 0.199 0.204 0.597
21.375 0.000 0.199 0.204 0.597
21.400 0.000 0.199 0.204 0.598
21.425 0.000 0.199 0.204 0.598
21.450 0.000 0.199 0.204 0.598
21.475 0.000 0.199 0.203 0.598
21.500 0.000 0.199 0.203 0.598
21.525 0.000 0.199 0.203 0.598
21.550 0.000 0.199 0.203 0.598
21.575 0.000 0.199 0.203 0.598
21.600 0.000 0.199 0.203 0.598
21.625 0.000 0.199 0.203 0.598
21.650 0.000 0.199 0.203 0.598
21.675 0.000 0.199 0.203 0.598
21.700 0.000 0.198 0.203 0.598
21.725 0.000 0.198 0.203 0.598
21.750 0.000 0.198 0.203 0.599
21.775 0.000 0.198 0.203 0.599
21.800 0.000 0.198 0.203 0.599
21.825 0.000 0.198 0.203 0.599
21.850 0.000 0.198 0.203 0.599
21.875 0.000 0.198 0.203 0.599
21.900 0.000 0.198 0.203 0.599
21.925 0.000 0.192 0.203 0.605
21.950 0.000 0.192 0.196 0.612
21.975 0.000 0.192 0.196 0.612
22.000 0.000 0.192 0.196 0.612
22.025 0.000 0.192 0.196 0.612
22.050 0.000 0.192 0.196 0.612
22.075 0.000 0.192 0.196 0.612
22.100 0.000 0.192 0.196 0.612
22.125 0.000 0.192 0.196 0.612
22.150 0.000 0.191 0.190 0.619
22.175 0.000 0.191 0.190 0.619
22.200 0.000 0.191 0.190 0.619
22.225 0.000 0.191 0.190 0.619
22.250 0.000 0.191 0.190 0.619
22.275 0.000 0.191 0.189 0.619
22.300 0.000 0.191 0.183 0.626
22.325 0.000 0.191 0.183 0.626
22.350 0.000 0.191 0.183 0.626
22.375 0.000 0.191 0.183 0.626
22.400 0.000 0.191 0.183 0.626
22.425 0.000 0.191 0.183 0.626
22.450 0.000 0.191 0.183 0.627
22.475 0.000 0.191 0.182 0.627
22.500 0.000 0.191 0.182 0.627
22.525 0.000 0.191 0.182 0.627
22.550 0.000 0.191 0.182 0.627
22.575 0.000 0.191 0.182 0.627
22.600 0.000 0.191 0.182 0.627
22.625 0.000 0.191 0.182 0.627
22.650 0.000 0.191 0.182 0.627
22.675 0.000 0.191 0.182 0.627
22.700 0.000 0.191 0.182 0.627
22.725 0.000 0.191 0.182 0.627
22.750 0.000 0.191 0.182 0.627
22.775 0.000 0.191 0.182 0.627
22.800 0.000 0.191 0.182 0.627
22.825 0.000 0.191 0.182 0.627
22.850 0.000 0.191 0.182 0.627
22.875 0.000 0.191 0.182 0.627
22.900 0.000 0.191 0.182 0.627
22.925 0.000 0.191 0.182 0.627
22.950 0.000 0.191 0.182 0.627
22.975 0.000 0.191 0.182 0.627
23.000 0.000 0.191 0.182 0.627
23.025 0.000 0.191 0.181 0.627
23.050 0.000 0.191 0.181 0.627
23.075 0.000 0.191 0.181 0.628
23.100 0.000 0.191 0.181 0.628
23.125 0.000 0.191 0.181 0.628
23.150 0.000 0.191 0.181 0.628
23.175 0.000 0.197 0.175 0.628
23.200 0.000 0.197 0.175 0.628
23.225 0.000 0.191 0.175 0.634
23.250 0.000 0.191 0.175 0.634
23.275 0.000 0.191 0.175 0.634
23.300 0.000 0.191 0.175 0.634
23.325 0.000 0.191 0.175 0.634
23.350 0.000 0.191 0.175 0.634
23.375 0.000 0.191 0.174 0.634
23.400 0.000 0.198 0.174 0.628
23.425 0.000 0.198 0.174 0.628
23.450 0.000 0.198 0.174 0.628
23.475 0.000 0.204 0.168 0.628
23.500 0.000 0.204 0.168 0.628
23.525 0.000 0.204 0.168 0.628
23.550 0.000 0.204 0.168 0.628
23.575 0.000 0.204 0.162 0.635
23.600 0.000 0.204 0.162 0.635
23.625 0.000 0.204 0.161 0.635
23.650 0.000 0.204 0.161 0.635
23.675 0.000 0.210 0.155 0.635
23.700 0.000 0.210 0.155 0.635
23.725 0.000 0.210 0.155 0.635
23.750 0.000 0.210 0.155 0.635
23.775 0.000 0.210 0.155 0.635
23.800 0.000 0.210 0.155 0.635
23.825 0.000 0.210 0.155 0.635
23.850 0.000 0.210 0.155 0.635
23.875 0.000 0.210 0.155 0.635
23.900 0.000 0.210 0.155 0.635
23.925 0.000 0.210 0.155 0.635
23.950 0.000 0.210 0.155 0.635
23.975 0.000 0.210 0.155 0.635
24.000 0.000 0.210 0.155 0.635
24.025 0.000 0.210 0.155 0.635
24.050 0.000 0.210 0.155 0.635
24.075 0.000 0.210 0.155 0.635
24.100 0.000 0.210 0.154 0.635
24.125 0.000 0.210 0.154 0.635
24.150 0.000 0.210 0.154 0.635
24.175 0.000 0.210 0.154 0.635
24.200 0.000 0.210 0.154 0.635
24.225 0.000 0.210 0.154 0.635
24.250 0.000 0.210 0.154 0.635
24.275 0.000 0.210 0.154 0.635
24.300 0.000 0.216 0.148 0.635
24.325 0.000 0.217 0.148 0.635
24.350 0.000 0.217 0.148 0.635
24.375 0.000 0.217 0.148 0.635
24.400 0.000 0.217 0.148 0.635
24.425 0.000 0.223 0.142 0.635
24.450 0.000 0.223 0.142 0.636
24.475 0.000 0.223 0.142 0.636
24.500 0.000 0.229 0.136 0.636
24.525 0.000 0.229 0.136 0.636
24.550 0.000 0.223 0.136 0.642
24.575 0.000 0.229 0.135 0.636
24.600 0.000 0.229 0.135 0.636
24.625 0.000 0.229 0.135 0.636
24.650 0.000 0.229 0.135 0.636
24.675 0.000 0.229 0.129 0.642
24.700 0.000 0.229 0.129 0.642
24.725 0.000 0.229 0.129 0.642
24.750 0.000 0.229 0.129 0.642
24.775 0.000 0.229 0.129 0.642
24.800 0.000 0.229 0.129 0.642
24.825 0.000 0.229 0.129 0.642
24.850 0.000 0.229 0.129 0.642
24.875 0.000 0.229 0.129 0.642
24.900 0.000 0.229 0.129 0.642
24.925 0.000 0.229 0.129 0.642
24.950 0.000 0.229 0.129 0.642
24.975 0.000 0.229 0.129 0.642
25.000 0.000 0.229 0.129 0.642
25.025 0.000 0.229 0.129 0.642
25.050 0.000 0.235 0.129 0.636
25.075 0.000 0.235 0.129 0.636
25.100 0.000 0.235 0.129 0.637
25.125 0.000 0.235 0.129 0.637
25.150 0.000 0.235 0.129 0.637
25.175 0.000 0.241 0.123 0.637
25.200 0.000 0.241 0.123 0.637
25.225 0.000 0.241 0.123 0.637
25.250 0.000 0.241 0.123 0.637
25.275 0.000 0.247 0.116 0.637
25.300 0.000 0.247 0.116 0.637
25.325 0.000 0.247 0.116 0.637
25.350 0.000 0.247 0.116 0.637
25.375 0.000 0.247 0.116 0.637
25.400 0.000 0.247 0.116 0.637
25.425 0.000 0.247 0.116 0.637
25.450 0.000 0.247 0.116 0.637
25.475 0.000 0.253 0.116 0.631
25.500 0.000 0.253 0.116 0.631
25.525 0.000 0.253 0.116 0.631
25.550 0.000 0.253 0.116 0.631
25.575 0.000 0.253 0.116 0.631
25.600 0.000 0.247 0.116 0.637
25.625 0.000 0.247 0.116 0.637
25.650 0.000 0.247 0.116 0.637
25.675 0.000 0.247 0.116 0.637
25.700 0.000 0.247 0.116 0.637
25.725 0.000 0.247 0.116 0.637
25.750 0.000 0.247 0.116 0.638
25.775 0.000 0.253 0.110 0.638
25.800 0.000 0.253 0.110 0.638
25.825 0.000 0.253 0.110 0.638
25.850 0.000 0.247 0.110 0.644
25.875 0.000 0.247 0.110 0.644
25.900 0.000 0.247 0.110 0.644
25.925 0.000 0.247 0.110 0.644
25.950 0.000 0.253 0.110 0.638
25.975 0.000 0.253 0.110 0.638
26.000 0.000 0.252 0.110 0.638
26.025 0.000 0.252 0.110 0.638
26.050 0.000 0.252 0.110 0.638
26.075 0.000 0.252 0.110 0.638
26.100 0.000 0.252 0.110 0.638
26.125 0.000 0.252 0.110 0.638
26.150 0.000 0.252 0.110 0.638
26.175 0.000 0.252 0.109 0.638
26.200 0.000 0.252 0.109 0.638
26.225 0.000 0.252 0.109 0.638
26.250 0.000 0.252 0.109 0.638
26.275 0.000 0.252 0.109 0.638
26.300 0.000 0.252 0.109 0.638
26.325 0.000 0.252 0.109 0.638
26.350 0.000 0.252 0.109 0.638
26.375 0.000 0.252 0.109 0.638
26.400 0.000 0.252 0.103 0.644
26.425 0.000 0.252 0.103 0.644
26.450 0.000 0.252 0.103 0.644
26.475 0.000 0.252 0.103 0.644
26.500 0.000 0.252 0.103 0.645
26.525 0.000 0.252 0.103 0.645
26.550 0.000 0.252 0.103 0.645
26.575 0.000 0.252 0.103 0.645
26.600 0.000 0.252 0.103 0.645
26.625 0.000 0.252 0.103 0.645
26.650 0.000 0.252 0.103 0.645
26.675 0.000 0.252 0.103 0.645
26.700 0.000 0.252 0.103 0.645
26.725 0.000 0.252 0.103 0.645
26.750 0.000 0.252 0.103 0.645
26.775 0.000 0.252 0.103 0.645
26.800 0.000 0.252 0.103 0.645
26.825 0.000 0.252 0.103 0.645
26.850 0.000 0.252 0.103 0.645
26.875 0.000 0.252 0.103 0.645
26.900 0.000 0.252 0.103 0.645
26.925 0.000 0.252 0.103 0.645
26.950 0.000 0.252 0.103 0.645
26.975 0.000 0.252 0.103 0.645
27.000 0.000 0.252 0.103 0.645
27.025 0.000 0.252 0.103 0.645
27.050 0.000 0.252 0.103 0.645
27.075 0.000 0.252 0.103 0.645
27.100 0.000 0.252 0.103 0.645
27.125 0.000 0.252 0.103 0.645
27.150 0.000 0.252 0.103 0.646
27.175 0.000 0.252 0.103 0.646
27.200 0.000 0.252 0.103 0.646
27.225 0.000 0.252 0.103 0.646
27.250 0.000 0.252 0.103 0.646
27.275 0.000 0.252 0.103 0.646
27.300 0.000 0.251 0.103 0.646
27.325 0.000 0.251 0.103 0.646
27.350 0.000 0.251 0.103 0.646
27.375 0.000 0.251 0.103 0.646
27.400 0.000 0.251 0.103 0.646
27.425 0.000 0.251 0.103 0.646
27.450 0.000 0.251 0.103 0.646
27.475 0.000 0.251 0.103 0.646
27.500 0.000 0.251 0.103 0.646
27.525 0.000 0.251 0.103 0.646
27.550 0.000 0.251 0.103 0.646
27.575 0.000 0.251 0.103 0.646
27.600 0.000 0.251 0.103 0.646
27.625 0.000 0.257 0.103 0.640
27.650 0.000 0.257 0.103 0.640
27.675 0.000 0.257 0.103 0.640
27.700 0.000 0.263 0.097 0.640
27.725 0.000 0.269 0.097 0.634
27.750 0.000 0.269 0.097 0.634
27.775 0.000 0.269 0.097 0.634
27.800 0.000 0.269 0.097 0.634
27.825 0.000 0.269 0.097 0.634
27.850 0.000 0.269 0.097 0.634
27.875 0.000 0.275 0.097 0.628
27.900 0.000 0.275 0.097 0.629
27.925 0.000 0.275 0.097 0.629
27.950 0.000 0.275 0.097 0.629
27.975 0.000 0.275 0.097 0.629
28.000 0.000 0.275 0.097 0.629
28.025 0.000 0.275 0.097 0.629
28.050 0.000 0.275 0.097 0.629
28.075 0.000 0.275 0.097 0.629
28.100 0.000 0.275 0.097 0.629
28.125 0.000 0.275 0.097 0.629
28.150 0.000 0.274 0.097 0.629
28.175 0.000 0.274 0.097 0.629
28.200 0.000 0.274 0.097 0.629
28.225 0.000 0.274 0.097 0.629
28.250 0.000 0.274 0.097 0.629
28.275 0.000 0.274 0.097 0.629
28.300 0.000 0.274 0.097 0.629
28.325 0.000 0.274 0.097 0.629
28.350 0.000 0.274 0.097 0.629
28.375 0.000 0.274 0.097 0.629
28.400 0.000 0.274 0.097 0.629
28.425 0.000 0.274 0.097 0.629
28.450 0.000 0.274 0.097 0.629
28.475 0.000 0.274 0.097 0.629
28.500 0.000 0.274 0.097 0.629
28.525 0.000 0.274 0.097 0.629
28.550 0.000 0.268 0.097 0.635
28.575 0.000 0.268 0.097 0.635
28.600 0.000 0.268 0.097 0.635
28.625 0.000 0.268 0.097 0.635
28.650 0.000 0.268 0.097 0.635
28.675 0.000 0.268 0.097 0.635
28.700 0.000 0.268 0.097 0.635
28.725 0.000 0.268 0.097 0.636
28.750 0.000 0.268 0.097 0.636
28.775 0.000 0.268 0.097 0.636
28.800 0.000 0.268 0.097 0.636
28.825 0.000 0.268 0.097 0.636
28.850 0.000 0.268 0.097 0.636
28.875 0.000 0.267 0.097 0.636
28.900 0.000 0.267 0.097 0.636
28.925 0.000 0.267 0.097 0.636
28.950 0.000 0.267 0.091 0.642
28.975 0.000 0.267 0.091 0.642
29.000 0.000 0.267 0.091 0.642
29.025 0.000 0.267 0.091 0.642
29.050 0.000 0.273 0.091 0.636
29.075 0.000 0.273 0.091 0.636
29.100 0.000 0.273 0.091 0.636
29.125 0.000 0.273 0.091 0.636
29.150 0.000 0.273 0.091 0.636
29.175 0.000 0.273 0.091 0.636
29.200 0.000 0.273 0.091 0.636
29.225 0.000 0.273 0.091 0.636
29.250 0.000 0.273 0.091 0.636
29.275 0.000 0.273 0.091 0.636
29.300 0.000 0.279 0.091 0.630
29.325 0.000 0.279 0.091 0.630
29.350 0.000 0.279 0.091 0.630
29.375 0.000 0.279 0.091 0.631
29.400 0.000 0.278 0.091 0.631
29.425 0.000 0.278 0.091 0.631
29.450 0.000 0.278 0.091 0.631
29.475 0.000 0.278 0.091 0.631
29.500 0.000 0.278 0.091 0.631
29.525 0.000 0.278 0.091 0.631
29.550 0.000 0.278 0.091 0.631
29.575 0.000 0.278 0.091 0.631
29.600 0.000 0.278 0.091 0.631
29.625 0.000 0.278 0.091 0.631
29.650 0.000 0.278 0.091 0.631
29.675 0.000 0.278 0.091 0.631
29.700 0.000 0.278 0.091 0.631
29.725 0.000 0.278 0.091 0.631
29.750 0.000 0.278 0.091 0.631
29.775 0.000 0.278 0.091 0.631
29.800 0.000 0.278 0.091 0.631
29.825 0.000 0.278 0.091 0.631
29.850 0.000 0.278 0.091 0.631
29.875 0.000 0.278 0.091 0.631
29.900 0.000 0.278 0.091 0.631
29.925 0.000 0.278 0.091 0.631
29.950 0.000 0.272 0.091 0.637
29.975 0.000 0.272 0.091 0.637
30.000 0.000 0.272 0.091 0.637
30.025 0.000 0.271 0.091 0.637
30.050 0.000 0.271 0.091 0.637
30.075 0.000 0.271 0.091 0.637
30.100 0.000 0.271 0.091 0.637
30.125 0.000 0.271 0.091 0.637
30.150 0.000 0.271 0.091 0.637
30.175 0.000 0.271 0.091 0.637
30.200 0.000 0.271 0.091 0.638
30.225 0.000 0.271 0.091 0.638
30.250 0.000 0.271 0.091 0.638
30.275 0.000 0.271 0.091 0.638
30.300 0.000 0.271 0.091 0.638
30.325 0.000 0.271 0.091 0.638
30.350 0.000 0.271 0.091 0.638
30.375 0.000 0.271 0.091 0.638
30.400 0.000 0.271 0.091 0.638
30.425 0.000 0.271 0.091 0.638
30.450 0.000 0.271 0.091 0.638
30.475 0.000 0.271 0.091 0.638
30.500 0.000 0.271 0.091 0.638
30.525 0.000 0.271 0.092 0.638
30.550 0.000 0.271 0.092 0.638
30.575 0.000 0.270 0.092 0.638
30.600 0.000 0.270 0.092 0.638
30.625 0.000 0.270 0.092 0.638
30.650 0.000 0.276 0.092 0.632
30.675 0.000 0.276 0.092 0.632
30.700 0.000 0.276 0.092 0.632
30.725 0.000 0.276 0.092 0.632
30.750 0.000 0.276 0.092 0.632
30.775 0.000 0.276 0.092 0.632
30.800 0.000 0.276 0.092 0.632
30.825 0.000 0.276 0.092 0.632
30.850 0.000 0.276 0.092 0.632
30.875 0.000 0.276 0.092 0.633
30.900 0.000 0.276 0.092 0.633
30.925 0.000 0.276 0.092 0.633
30.950 0.000 0.276 0.092 0.633
30.975 0.000 0.276 0.092 0.633
31.000 0.000 0.276 0.092 0.633
31.025 0.000 0.276 0.092 0.633
31.050 0.000 0.275 0.092 0.633
31.075 0.000 0.275 0.092 0.633
31.100 0.000 0.275 0.092 0.633
31.125 0.000 0.275 0.092 0.633
31.150 0.000 0.275 0.092 0.633
31.175 0.000 0.275 0.092 0.633
31.200 0.000 0.275 0.092 0.633
31.225 0.000 0.275 0.092 0.633
31.250 0.000 0.275 0.092 0.633
31.275 0.000 0.275 0.092 0.633
31.300 0.000 0.275 0.092 0.633
31.325 0.000 0.275 0.092 0.633
31.350 0.000 0.275 0.092 0.633
31.375 0.000 0.275 0.092 0.633
31.400 0.000 0.275 0.092 0.633
31.425 0.000 0.275 0.092 0.633
31.450 0.000 0.275 0.092 0.633
31.475 0.000 0.275 0.092 0.633
31.500 0.000 0.275 0.092 0.633
31.525 0.000 0.275 0.092 0.633
31.550 0.000 0.275 0.092 0.633
31.575 0.000 0.274 0.092 0.633
31.600 0.000 0.274 0.092 0.634
31.625 0.000 0.274 0.092 0.634
31.650 0.000 0.274 0.092 0.634
31.675 0.000 0.274 0.092 0.634
31.700 0.000 0.274 0.092 0.634
31.725 0.000 0.274 0.092 0.634
31.750 0.000 0.274 0.092 0.634
31.775 0.000 0.274 0.092 0.634
31.800 0.000 0.274 0.092 0.634
31.825 0.000 0.274 0.092 0.634
31.850 0.000 0.274 0.092 0.634
31.875 0.000 0.274 0.092 0.634
31.900 0.000 0.274 0.092 0.634
31.925 0.000 0.274 0.092 0.634
31.950 0.000 0.274 0.092 0.634
31.975 0.000 0.274 0.092 0.634
32.000 0.000 0.274 0.092 0.634
32.025 0.000 0.274 0.092 0.634
32.050 0.000 0.274 0.092 0.634
32.075 0.000 0.274 0.092 0.634
32.100 0.000 0.274 0.092 0.634
32.125 0.000 0.273 0.092 0.634
32.150 0.000 0.273 0.092 0.634
32.175 0.000 0.273 0.092 0.634
32.200 0.000 0.273 0.092 0.634
32.225 0.000 0.273 0.092 0.634
32.250 0.000 0.273 0.092 0.634
32.275 0.000 0.273 0.092 0.634
32.300 0.000 0.273 0.092 0.634
32.325 0.000 0.273 0.092 0.634
32.350 0.000 0.273 0.092 0.634
32.375 0.000 0.273 0.092 0.635
32.400 0.000 0.273 0.092 0.635
32.425 0.000 0.273 0.092 0.635
32.450 0.000 0.273 0.092 0.635
32.475 0.000 0.273 0.092 0.635
32.500 0.000 0.273 0.093 0.635
32.525 0.000 0.273 0.093 0.635
32.550 0.000 0.273 0.093 0.635
32.575 0.000 0.273 0.093 0.635
32.600 0.000 0.273 0.093 0.635
32.625 0.000 0.273 0.093 0.635
32.650 0.000 0.273 0.093 0.635
32.675 0.000 0.273 0.093 0.635
32.700 0.000 0.273 0.093 0.635
32.725 0.000 0.272 0.093 0.635
32.750 0.000 0.272 0.093 0.635
32.775 0.000 0.272 0.093 0.635
32.800 0.000 0.272 0.093 0.635
32.825 0.000 0.272 0.093 0.635
32.850 0.000 0.272 0.093 0.635
32.875 0.000 0.272 0.093 0.635
32.900 0.000 0.272 0.093 0.635
32.925 0.000 0.272 0.093 0.635
32.950 0.000 0.272 0.093 0.635
32.975 0.000 0.272 0.093 0.635
33.000 0.000 0.272 0.093 0.635
33.025 0.000 0.272 0.093 0.635
33.050 0.000 0.272 0.093 0.635
33.075 0.000 0.272 0.093 0.635
33.100 0.000 0.272 0.093 0.635
33.125 0.000 0.272 0.093 0.635
33.150 0.000 0.272 0.093 0.635
33.175 0.000 0.272 0.093 0.635
33.200 0.000 0.272 0.093 0.635
33.225 0.000 0.272 0.093 0.635
33.250 0.000 0.272 0.093 0.636
33.275 0.000 0.272 0.093 0.636
33.300 0.000 0.272 0.093 0.636
33.325 0.000 0.272 0.093 0.636
33.350 0.000 0.271 0.093 0.636
33.375 0.000 0.271 0.093 0.636
33.400 0.000 0.271 0.093 0.636
33.425 0.000 0.271 0.093 0.636
33.450 0.000 0.271 0.093 0.636
33.475 0.000 0.271 0.093 0.636
33.500 0.000 0.271 0.093 0.636
33.525 0.000 0.271 0.093 0.636
33.550 0.000 0.271 0.093 0.636
33.575 0.000 0.271 0.093 0.636
33.600 0.000 0.271 0.093 0.636
33.625 0.000 0.271 0.093 0.636
33.650 0.000 0.271 0.093 0.636
33.675 0.000 0.271 0.093 0.636
33.700 0.000 0.271 0.093 0.636
33.725 0.000 0.271 0.093 0.636
33.750 0.000 0.271 0.093 0.636
33.775 0.000 0.271 0.093 0.636
33.800 0.000 0.271 0.093 0.636
33.825 0.000 0.271 0.093 0.636
33.850 0.000 0.271 0.093 0.636
33.875 0.000 0.271 0.093 0.636
33.900 0.000 0.271 0.093 0.636
33.925 0.000 0.271 0.093 0.636
33.950 0.000 0.271 0.093 0.636
33.975 0.000 0.271 0.093 0.636
34.000 0.000 0.271 0.093 0.636
34.025 0.000 0.270 0.093 0.636
34.050 0.000 0.270 0.093 0.636
34.075 0.000 0.270 0.093 0.636
34.100 0.000 0.270 0.093 0.636
34.125 0.000 0.270 0.093 0.636
34.150 0.000 0.270 0.093 0.636
34.175 0.000 0.270 0.093 0.636
34.200 0.000 0.270 0.093 0.637
34.225 0.000 0.270 0.093 0.637
34.250 0.000 0.270 0.093 0.637
34.275 0.000 0.270 0.093 0.637
34.300 0.000 0.270 0.093 0.637
34.325 0.000 0.270 0.093 0.637
34.350 0.000 0.270 0.093 0.637
34.375 0.000 0.270 0.093 0.637
34.400 0.000 0.270 0.093 0.637
34.425 0.000 0.270 0.093 0.637
34.450 0.000 0.270 0.093 0.637
34.475 0.000 0.270 0.093 0.637
34.500 0.000 0.270 0.093 0.637
34.525 0.000 0.270 0.093 0.637
34.550 0.000 0.270 0.093 0.637
34.575 0.000 0.270 0.093 0.637
34.600 0.000 0.270 0.093 0.637
34.625 0.000 0.270 0.093 0.637
34.650 0.000 0.270 0.093 0.637
34.675 0.000 0.270 0.093 0.637
34.700 0.000 0.270 0.093 0.637
34.725 0.000 0.270 0.093 0.637
34.750 0.000 0.269 0.094 0.637
34.775 0.000 0.269 0.094 0.637
34.800 0.000 0.269 0.094 0.637
34.825 0.000 0.269 0.094 0.637
34.850 0.000 0.269 0.094 0.637
34.875 0.000 0.269 0.094 0.637
34.900 0.000 0.269 0.094 0.637
34.925 0.000 0.269 0.094 0.637
34.950 0.000 0.269 0.094 0.637
34.975 0.000 0.269 0.094 0.637
35.000 0.000 0.269 0.094 0.637
35.025 0.000 0.269 0.094 0.637
35.050 0.000 0.269 0.094 0.637
35.075 0.000 0.275 0.094 0.632
35.100 0.000 0.275 0.094 0.632
35.125 0.000 0.275 0.094 0.632
35.150 0.000 0.275 0.094 0.632
35.175 0.000 0.275 0.094 0.632
35.200 0.000 0.275 0.094 0.632
35.225 0.000 0.275 0.094 0.632
35.250 0.000 0.275 0.094 0.632
35.275 0.000 0.274 0.094 0.632
35.300 0.000 0.274 0.094 0.632
35.325 0.000 0.274 0.094 0.632
35.350 0.000 0.274 0.094 0.632
35.375 0.000 0.274 0.094 0.632
35.400 0.000 0.274 0.094 0.632
35.425 0.000 0.274 0.094 0.632
35.450 0.000 0.274 0.094 0.632
35.475 0.000 0.274 0.094 0.632
35.500 0.000 0.274 0.094 0.632
35.525 0.000 0.274 0.094 0.632
35.550 0.000 0.274 0.094 0.632
35.575 0.000 0.274 0.094 0.632
35.600 0.000 0.274 0.094 0.632
35.625 0.000 0.274 0.094 0.632
35.650 0.000 0.274 0.094 0.632
35.675 0.000 0.274 0.094 0.632
35.700 0.000 0.274 0.094 0.632
35.725 0.000 0.274 0.094 0.632
35.750 0.000 0.274 0.094 0.632
35.775 0.000 0.274 0.094 0.632
35.800 0.000 0.274 0.094 0.632
35.825 0.000 0.274 0.094 0.632
35.850 0.000 0.274 0.094 0.632
35.875 0.000 0.274 0.094 0.632
35.900 0.000 0.274 0.094 0.632
35.925 0.000 0.274 0.094 0.632
35.950 0.000 0.274 0.094 0.632
35.975 0.000 0.274 0.094 0.632
36.000 0.000 0.274 0.094 0.632
36.025 0.000 0.274 0.094 0.632
36.050 0.000 0.274 0.094 0.632
36.075 0.000 0.274 0.094 0.632
36.100 0.000 0.274 0.094 0.632
36.125 0.000 0.273 0.094 0.633
36.150 0.000 0.273 0.094 0.633
36.175 0.000 0.273 0.094 0.633
36.200 0.000 0.273 0.094 0.633
36.225 0.000 0.273 0.094 0.633
36.250 0.000 0.273 0.094 0.633
36.275 0.000 0.273 0.094 0.633
36.300 0.000 0.273 0.094 0.633
36.325 0.000 0.273 0.094 0.633
36.350 0.000 0.273 0.094 0.633
36.375 0.000 0.273 0.094 0.633
36.400 0.000 0.273 0.094 0.633
36.425 0.000 0.279 0.094 0.627
36.450 0.000 0.279 0.094 0.627
36.475 0.000 0.279 0.094 0.627
36.500 0.000 0.279 0.094 0.627
36.525 0.000 0.279 0.094 0.627
36.550 0.000 0.279 0.094 0.627
36.575 0.000 0.279 0.094 0.627
36.600 0.000 0.279 0.094 0.627
36.625 0.000 0.279 0.094 0.627
36.650 0.000 0.279 0.094 0.627
36.675 0.000 0.279 0.094 0.627
36.700 0.000 0.279 0.094 0.627
36.725 0.000 0.279 0.094 0.627
36.750 0.000 0.278 0.094 0.627
36.775 0.000 0.278 0.094 0.627
36.800 0.000 0.278 0.094 0.627
36.825 0.000 0.278 0.094 0.627
36.850 0.000 0.278 0.094 0.627
36.875 0.000 0.278 0.094 0.627
36.900 0.000 0.278 0.094 0.627
36.925 0.000 0.278 0.094 0.627
36.950 0.000 0.278 0.094 0.627
36.975 0.000 0.278 0.094 0.627
37.000 0.000 0.278 0.094 0.627
37.025 0.000 0.278 0.094 0.628
37.050 0.000 0.278 0.094 0.628
37.075 0.000 0.278 0.094 0.628
37.100 0.000 0.278 0.094 0.628
37.125 0.000 0.278 0.094 0.628
37.150 0.000 0.278 0.094 0.628
37.175 0.000 0.278 0.094 0.628
37.200 0.000 0.278 0.094 0.628
37.225 0.000 0.278 0.094 0.628
37.250 0.000 0.278 0.094 0.628
37.275 0.000 0.278 0.094 0.628
37.300 0.000 0.278 0.094 0.628
37.325 0.000 0.272 0.094 0.633
37.350 0.000 0.272 0.094 0.633
37.375 0.000 0.272 0.094 0.633
37.400 0.000 0.272 0.094 0.633
37.425 0.000 0.272 0.094 0.633
37.450 0.000 0.272 0.094 0.633
37.475 0.000 0.272 0.094 0.633
37.500 0.000 0.272 0.094 0.634
37.525 0.000 0.272 0.094 0.634
37.550 0.000 0.272 0.094 0.634
37.575 0.000 0.272 0.094 0.634
37.600 0.000 0.272 0.094 0.634
37.625 0.000 0.272 0.094 0.634
37.650 0.000 0.272 0.094 0.634
37.675 0.000 0.272 0.094 0.634
37.700 0.000 0.272 0.094 0.634
37.725 0.000 0.272 0.094 0.634
37.750 0.000 0.272 0.094 0.634
37.775 0.000 0.272 0.094 0.634
37.800 0.000 0.272 0.094 0.634
37.825 0.000 0.272 0.094 0.634
37.850 0.000 0.272 0.094 0.634
37.875 0.000 0.272 0.094 0.634
37.900 0.000 0.272 0.094 0.634
37.925 0.000 0.272 0.094 0.634
37.950 0.000 0.272 0.095 0.634
37.975 0.000 0.272 0.095 0.634
38.000 0.000 0.272 0.095 0.634
38.025 0.000 0.272 0.095 0.634
38.050 0.000 0.272 0.095 0.634
38.075 0.000 0.272 0.095 0.634
38.100 0.000 0.272 0.095 0.634
38.125 0.000 0.272 0.095 0.634
38.150 0.000 0.272 0.095 0.634
38.175 0.000 0.272 0.095 0.634
38.200 0.000 0.272 0.095 0.634
38.225 0.000 0.271 0.095 0.634
38.250 0.000 0.271 0.095 0.634
38.275 0.000 0.271 0.095 0.634
38.300 0.000 0.271 0.095 0.634
38.325 0.000 0.271 0.095 0.634
38.350 0.000 0.271 0.095 0.634
38.375 0.000 0.271 0.095 0.634
38.400 0.000 0.271 0.095 0.634
38.425 0.000 0.271 0.095 0.634
38.450 0.000 0.271 0.095 0.634
38.475 0.000 0.271 0.095 0.634
38.500 0.000 0.271 0.095 0.634
38.525 0.000 0.271 0.095 0.634
38.550 0.000 0.271 0.095 0.634
38.575 0.000 0.271 0.095 0.634
38.600 0.000 0.271 0.095 0.634
38.625 0.000 0.271 0.095 0.634
38.650 0.000 0.271 0.095 0.634
38.675 0.000 0.271 0.095 0.634
38.700 0.000 0.271 0.095 0.634
38.725 0.000 0.271 0.095 0.634
38.750 0.000 0.271 0.095 0.634
38.775 0.000 0.271 0.095 0.634
38.800 0.000 0.271 0.095 0.634
38.825 0.000 0.271 0.095 0.634
38.850 0.000 0.271 0.095 0.634
38.875 0.000 0.271 0.095 0.634
38.900 0.000 0.271 0.095 0.634
38.925 0.000 0.271 0.095 0.634
38.950 0.000 0.271 0.095 0.634
38.975 0.000 0.271 0.095 0.634
39.000 0.000 0.271 0.095 0.634
39.025 0.000 0.271 0.095 0.634
39.050 0.000 0.271 0.095 0.634
39.075 0.000 0.271 0.095 0.634
39.100 0.000 0.271 0.095 0.634
39.125 0.000 0.271 0.095 0.634
39.150 0.000 0.271 0.095 0.634
39.175 0.000 0.271 0.095 0.634
39.200 0.000 0.271 0.095 0.634
39.225 0.000 0.271 0.095 0.634
39.250 0.000 0.271 0.095 0.634
39.275 0.000 0.271 0.095 0.634
39.300 0.000 0.271 0.095 0.635
39.325 0.000 0.271 0.095 0.635
39.350 0.000 0.271 0.095 0.635
39.375 0.000 0.271 0.095 0.635
39.400 0.000 0.271 0.095 0.635
39.425 0.000 0.271 0.095 0.635
39.450 0.000 0.271 0.095 0.635
39.475 0.000 0.271 0.095 0.635
39.500 0.000 0.271 0.095 0.635
39.525 0.000 0.271 0.095 0.635
39.550 0.000 0.271 0.095 0.635
39.575 0.000 0.270 0.095 0.635
39.600 0.000 0.270 0.095 0.635
39.625 0.000 0.270 0.095 0.635
39.650 0.000 0.270 0.095 0.635
39.675 0.000 0.270 0.095 0.635
39.700 0.000 0.270 0.095 0.635
39.725 0.000 0.270 0.095 0.635
39.750 0.000 0.270 0.095 0.635
39.775 0.000 0.270 0.095 0.635
39.800 0.000 0.270 0.095 0.635
39.825 0.000 0.270 0.095 0.635
39.850 0.000 0.270 0.095 0.635
39.875 0.000 0.270 0.095 0.635
39.900 0.000 0.270 0.095 0.635
39.925 0.000 0.270 0.095 0.635
39.950 0.000 0.270 0.095 0.635
39.975 0.000 0.270 0.095 0.635
40.000 0.000 0.270 0.095 0.635
40.025 0.000 0.270 0.095 0.635
40.050 0.000 0.270 0.095 0.635
40.075 0.000 0.270 0.095 0.635
40.100 0.000 0.270 0.095 0.635
40.125 0.000 0.270 0.095 0.635
40.150 0.000 0.270 0.095 0.635
40.175 0.000 0.270 0.095 0.635
40.200 0.000 0.270 0.095 0.635
40.225 0.000 0.270 0.095 0.635
40.250 0.000 0.270 0.095 0.635
40.275 0.000 0.270 0.095 0.635
40.300 0.000 0.270 0.095 0.635
40.325 0.000 0.270 0.095 0.635
40.350 0.000 0.270 0.095 0.635
40.375 0.000 0.270 0.095 0.635
40.400 0.000 0.270 0.095 0.635
40.425 0.000 0.270 0.095 0.635
40.450 0.000 0.270 0.095 0.635
40.475 0.000 0.270 0.095 0.635
40.500 0.000 0.270 0.095 0.635
40.525 0.000 0.270 0.095 0.635
40.550 0.000 0.270 0.095 0.635
40.575 0.000 0.270 0.095 0.635
40.600 0.000 0.270 0.095 0.635
40.625 0.000 0.270 0.095 0.635
40.650 0.000 0.275 0.095 0.629
40.675 0.000 0.275 0.095 0.630
40.700 0.000 0.275 0.095 0.630
40.725 0.000 0.275 0.095 0.630
40.750 0.000 0.275 0.095 0.630
40.775 0.000 0.275 0.095 0.630
40.800 0.000 0.275 0.095 0.630
40.825 0.000 0.275 0.095 0.630
40.850 0.000 0.275 0.095 0.630
40.875 0.000 0.275 0.095 0.630
40.900 0.000 0.275 0.095 0.630
40.925 0.000 0.275 0.095 0.630
40.950 0.000 0.275 0.095 0.630
40.975 0.000 0.275 0.095 0.630
41.000 0.000 0.275 0.095 0.630
41.025 0.000 0.275 0.095 0.630
41.050 0.000 0.275 0.095 0.630
41.075 0.000 0.275 0.095 0.630
41.100 0.000 0.275 0.095 0.630
41.125 0.000 0.275 0.095 0.630
41.150 0.000 0.275 0.095 0.630
41.175 0.000 0.275 0.095 0.630
41.200 0.000 0.275 0.095 0.630
41.225 0.000 0.275 0.095 0.630
41.250 0.000 0.275 0.095 0.630
41.275 0.000 0.275 0.095 0.630
41.300 0.000 0.275 0.095 0.630
41.325 0.000 0.275 0.095 0.630
41.350 0.000 0.275 0.095 0.630
41.375 0.000 0.275 0.095 0.630
41.400 0.000 0.269 0.095 0.635
41.425 0.000 0.269 0.095 0.635
41.450 0.000 0.264 0.095 0.641
41.475 0.000 0.264 0.095 0.641
41.500 0.000 0.264 0.095 0.641
41.525 0.000 0.264 0.095 0.641
41.550 0.000 0.264 0.095 0.641
41.575 0.000 0.264 0.095 0.641
41.600 0.000 0.264 0.095 0.641
41.625 0.000 0.264 0.095 0.641
41.650 0.000 0.264 0.095 0.641
41.675 0.000 0.264 0.095 0.641
41.700 0.000 0.264 0.095 0.641
41.725 0.000 0.264 0.095 0.641
41.750 0.000 0.264 0.095 0.641
41.775 0.000 0.264 0.095 0.641
41.800 0.000 0.264 0.095 0.641
41.825 0.000 0.264 0.095 0.641
41.850 0.000 0.264 0.095 0.641
41.875 0.000 0.264 0.095 0.641
41.900 0.000 0.264 0.095 0.641
41.925 0.000 0.264 0.095 0.641
41.950 0.000 0.264 0.095 0.641
41.975 0.000 0.264 0.095 0.641
42.000 0.000 0.264 0.095 0.641
42.025 0.000 0.264 0.095 0.641
42.050 0.000 0.264 0.095 0.641
42.075 0.000 0.264 0.095 0.641
42.100 0.000 0.264 0.095 0.641
42.125 0.000 0.264 0.095 0.641
42.150 0.000 0.264 0.095 0.641
42.175 0.000 0.264 0.095 0.641
42.200 0.000 0.264 0.095 0.641
42.225 0.000 0.264 0.095 0.641
42.250 0.000 0.264 0.095 0.641
42.275 0.000 0.264 0.095 0.641
42.300 0.000 0.264 0.095 0.641
42.325 0.000 0.264 0.095 0.641
42.350 0.000 0.264 0.095 0.641
42.375 0.000 0.264 0.095 0.641
42.400 0.000 0.263 0.095 0.641
42.425 0.000 0.263 0.095 0.641
42.450 0.000 0.263 0.095 0.641
42.475 0.000 0.263 0.095 0.641
42.500 0.000 0.263 0.095 0.641
42.525 0.000 0.263 0.095 0.641
42.550 0.000 0.263 0.095 0.641
42.575 0.000 0.263 0.095 0.641
42.600 0.000 0.263 0.095 0.641
42.625 0.000 0.263 0.095 0.641
42.650 0.000 0.263 0.095 0.641
42.675 0.000 0.263 0.095 0.641
42.700 0.000 0.263 0.095 0.641
42.725 0.000 0.263 0.095 0.641
42.750 0.000 0.263 0.095 0.641
42.775 0.000 0.263 0.095 0.641
42.800 0.000 0.263 0.095 0.641
42.825 0.000 0.263 0.095 0.641
42.850 0.000 0.263 0.095 0.641
42.875 0.000 0.263 0.095 0.641
42.900 0.000 0.263 0.095 0.641
42.925 0.000 0.263 0.095 0.641
42.950 0.000 0.263 0.095 0.641
42.975 0.000 0.263 0.095 0.641
43.000 0.000 0.263 0.095 0.641
43.025 0.000 0.263 0.095 0.641
43.050 0.000 0.263 0.095 0.641
43.075 0.000 0.263 0.095 0.641
43.100 0.000 0.263 0.095 0.641
43.125 0.000 0.263 0.095 0.641
43.150 0.000 0.263 0.095 0.641
43.175 0.000 0.263 0.095 0.641
43.200 0.000 0.263 0.095 0.641
43.225 0.000 0.263 0.095 0.641
43.250 0.000 0.263 0.095 0.641
43.275 0.000 0.263 0.095 0.641
43.300 0.000 0.263 0.095 0.641
43.325 0.000 0.263 0.095 0.641
43.350 0.000 0.263 0.095 0.641
43.375 0.000 0.263 0.095 0.641
43.400 0.000 0.263 0.095 0.641
43.425 0.000 0.263 0.095 0.641
43.450 0.000 0.263 0.095 0.641
43.475 0.000 0.263 0.095 0.641
43.500 0.000 0.263 0.095 0.641
43.525 0.000 0.263 0.095 0.642
43.550 0.000 0.263 0.095 0.642
43.575 0.000 0.263 0.095 0.642
43.600 0.000 0.263 0.095 0.642
43.625 0.000 0.263 0.095 0.642
43.650 0.000 0.263 0.095 0.642
43.675 0.000 0.263 0.095 0.642
43.700 0.000 0.263 0.095 0.642
43.725 0.000 0.263 0.095 0.642
43.750 0.000 0.263 0.095 0.642
43.775 0.000 0.263 0.095 0.642
43.800 0.000 0.263 0.095 0.642
43.825 0.000 0.263 0.095 0.642
43.850 0.000 0.263 0.095 0.642
43.875 0.000 0.263 0.095 0.642
43.900 0.000 0.263 0.095 0.642
43.925 0.000 0.263 0.095 0.642
43.950 0.000 0.263 0.095 0.642
43.975 0.000 0.263 0.095 0.642
44.000 0.000 0.263 0.095 0.642
44.025 0.000 0.263 0.095 0.642
44.050 0.000 0.263 0.095 0.642
44.075 0.000 0.263 0.095 0.642
44.100 0.000 0.263 0.095 0.642
44.125 0.000 0.263 0.095 0.642
44.150 0.000 0.263 0.095 0.642
44.175 0.000 0.263 0.095 0.642
44.200 0.000 0.263 0.095 0.642
44.225 0.000 0.263 0.095 0.642
44.250 0.000 0.263 0.095 0.642
44.275 0.000 0.263 0.095 0.642
44.300 0.000 0.263 0.095 0.642
44.325 0.000 0.263 0.095 0.642
44.350 0.000 0.263 0.095 0.642
44.375 0.000 0.263 0.095 0.642
44.400 0.000 0.263 0.095 0.642
44.425 0.000 0.263 0.095 0.642
44.450 0.000 0.263 0.095 0.642
44.475 0.000 0.263 0.095 0.642
44.500 0.000 0.263 0.095 0.642
44.525 0.000 0.263 0.095 0.642
44.550 0.000 0.263 0.095 0.642
44.575 0.000 0.263 0.095 0.642
44.600 0.000 0.263 0.095 0.642
44.625 0.000 0.263 0.095 0.642
44.650 0.000 0.263 0.095 0.642
44.675 0.000 0.263 0.095 0.642
44.700 0.000 0.263 0.095 0.642
44.725 0.000 0.263 0.095 0.642
44.750 0.000 0.263 0.095 0.642
44.775 0.000 0.263 0.095 0.642
44.800 0.000 0.263 0.095 0.642
44.825 0.000 0.263 0.095 0.642
44.850 0.000 0.263 0.095 0.642
44.875 0.000 0.263 0.095 0.642
44.900 0.000 0.263 0.095 0.642
44.925 0.000 0.263 0.096 0.642
44.950 0.000 0.263 0.096 0.642
44.975 0.000 0.263 0.096 0.642
45.000 0.000 0.263 0.096 0.642
45.025 0.000 0.263 0.096 0.642
45.050 0.000 0.263 0.096 0.642
45.075 0.000 0.263 0.096 0.642
45.100 0.000 0.263 0.096 0.642
45.125 0.000 0.263 0.096 0.642
45.150 0.000 0.263 0.096 0.642
45.175 0.000 0.263 0.096 0.642
45.200 0.000 0.263 0.096 0.642
45.225 0.000 0.263 0.096 0.642
45.250 0.000 0.263 0.096 0.642
45.275 0.000 0.263 0.096 0.642
45.300 0.000 0.263 0.096 0.642
45.325 0.000 0.263 0.096 0.642
45.350 0.000 0.263 0.096 0.642
45.375 0.000 0.263 0.096 0.642
45.400 0.000 0.263 0.096 0.642
45.425 0.000 0.263 0.096 0.642
45.450 0.000 0.263 0.096 0.642
45.475 0.000 0.263 0.096 0.642
45.500 0.000 0.263 0.096 0.642
45.525 0.000 0.263 0.096 0.642
45.550 0.000 0.263 0.096 0.642
45.575 0.000 0.263 0.096 0.642
45.600 0.000 0.263 0.096 0.642
45.625 0.000 0.263 0.096 0.642
45.650 0.000 0.263 0.096 0.642
45.675 0.000 0.263 0.096 0.642
45.700 0.000 0.263 0.096 0.642
45.725 0.000 0.263 0.096 0.642
45.750 0.000 0.263 0.096 0.642
45.775 0.000 0.263 0.096 0.642
45.800 0.000 0.263 0.096 0.642
45.825 0.000 0.263 0.096 0.642
45.850 0.000 0.263 0.096 0.642
45.875 0.000 0.263 0.096 0.642
45.900 0.000 0.263 0.096 0.642
45.925 0.000 0.263 0.096 0.642
45.950 0.000 0.263 0.096 0.642
45.975 0.000 0.263 0.096 0.642
46.000 0.000 0.263 0.096 0.642
46.025 0.000 0.262 0.096 0.642
46.050 0.000 0.262 0.096 0.642
46.075 0.000 0.262 0.096 0.642
46.100 0.000 0.262 0.096 0.642
46.125 0.000 0.262 0.096 0.642
46.150 0.000 0.262 0.096 0.642
46.175 0.000 0.262 0.096 0.642
46.200 0.000 0.262 0.096 0.642
46.225 0.000 0.262 0.096 0.642
46.250 0.000 0.262 0.096 0.642
46.275 0.000 0.262 0.096 0.642
46.300 0.000 0.262 0.096 0.642
46.325 0.000 0.262 0.096 0.642
46.350 0.000 0.262 0.096 0.642
46.375 0.000 0.262 0.096 0.642
46.400 0.000 0.262 0.096 0.642
46.425 0.000 0.262 0.096 0.642
46.450 0.000 0.262 0.096 0.642
46.475 0.000 0.262 0.096 0.642
46.500 0.000 0.262 0.096 0.642
46.525 0.000 0.262 0.096 0.642
46.550 0.000 0.262 0.096 0.642
46.575 0.000 0.262 0.096 0.642
46.600 0.000 0.262 0.096 0.642
46.625 0.000 0.262 0.096 0.642
46.650 0.000 0.262 0.096 0.642
46.675 0.000 0.262 0.096 0.642
46.700 0.000 0.262 0.096 0.642
46.725 0.000 0.262 0.096 0.642
46.750 0.000 0.262 0.096 0.642
46.775 0.000 0.262 0.096 0.642
46.800 0.000 0.262 0.096 0.642
46.825 0.000 0.262 0.096 0.642
46.850 0.000 0.262 0.096 0.642
46.875 0.000 0.262 0.096 0.642
46.900 0.000 0.262 0.096 0.642
46.925 0.000 0.262 0.096 0.642
46.950 0.000 0.262 0.096 0.642
46.975 0.000 0.262 0.096 0.642
47.000 0.000 0.262 0.096 0.642
47.025 0.000 0.262 0.096 0.642
47.050 0.000 0.262 0.096 0.642
47.075 0.000 0.262 0.096 0.642
47.100 0.000 0.262 0.096 0.642
47.125 0.000 0.262 0.096 0.642
47.150 0.000 0.262 0.096 0.642
47.175 0.000 0.262 0.096 0.642
47.200 0.000 0.262 0.096 0.642
47.225 0.000 0.262 0.096 0.642
47.250 0.000 0.262 0.096 0.642
47.275 0.000 0.262 0.096 0.642
47.300 0.000 0.262 0.096 0.642
47.325 0.000 0.262 0.096 0.642
47.350 0.000 0.262 0.096 0.642
47.375 0.000 0.262 0.096 0.642
47.400 0.000 0.262 0.096 0.642
47.425 0.000 0.262 0.096 0.642
47.450 0.000 0.262 0.096 0.642
47.475 0.000 0.262 0.096 0.642
47.500 0.000 0.262 0.096 0.642
47.525 0.000 0.262 0.096 0.642
47.550 0.000 0.262 0.096 0.642
47.575 0.000 0.262 0.096 0.642
47.600 0.000 0.262 0.096 0.642
47.625 0.000 0.262 0.096 0.642
47.650 0.000 0.262 0.096 0.642
47.675 0.000 0.262 0.096 0.642
47.700 0.000 0.262 0.096 0.642
47.725 0.000 0.262 0.096 0.642
47.750 0.000 0.262 0.096 0.642
47.775 0.000 0.262 0.096 0.642
47.800 0.000 0.262 0.096 0.642
47.825 0.000 0.262 0.096 0.642
47.850 0.000 0.262 0.096 0.642
47.875 0.000 0.262 0.096 0.642
47.900 0.000 0.262 0.096 0.642
47.925 0.000 0.262 0.096 0.642
47.950 0.000 0.262 0.096 0.642
47.975 0.000 0.262 0.096 0.642
48.000 0.000 0.262 0.096 0.642
48.025 0.000 0.262 0.096 0.642
48.050 0.000 0.262 0.096 0.642
48.075 0.000 0.262 0.096 0.642
48.100 0.000 0.262 0.096 0.642
48.125 0.000 0.262 0.096 0.642
48.150 0.000 0.262 0.096 0.642
48.175 0.000 0.262 0.096 0.642
48.200 0.000 0.262 0.096 0.642
48.225 0.000 0.262 0.096 0.642
48.250 0.000 0.262 0.096 0.642
48.275 0.000 0.262 0.096 0.642
48.300 0.000 0.262 0.096 0.642
48.325 0.000 0.262 0.096 0.642
48.350 0.000 0.262 0.096 0.642
48.375 0.000 0.262 0.096 0.642
48.400 0.000 0.262 0.096 0.642
48.425 0.000 0.262 0.096 0.642
48.450 0.000 0.262 0.096 0.642
48.475 0.000 0.262 0.096 0.642
48.500 0.000 0.262 0.096 0.642
48.525 0.000 0.262 0.096 0.642
48.550 0.000 0.262 0.096 0.642
48.575 0.000 0.262 0.096 0.642
48.600 0.000 0.262 0.096 0.642
48.625 0.000 0.262 0.096 0.642
48.650 0.000 0.268 0.096 0.637
48.675 0.000 0.262 0.096 0.642
48.700 0.000 0.268 0.096 0.637
48.725 0.000 0.268 0.096 0.637
48.750 0.000 0.268 0.096 0.637
48.775 0.000 0.268 0.096 0.637
48.800 0.000 0.268 0.096 0.637
48.825 0.000 0.268 0.096 0.637
48.850 0.000 0.268 0.096 0.637
48.875 0.000 0.268 0.096 0.637
48.900 0.000 0.268 0.096 0.637
48.925 0.000 0.268 0.096 0.637
48.950 0.000 0.268 0.096 0.637
48.975 0.000 0.268 0.096 0.637
49.000 0.000 0.268 0.096 0.637
49.025 0.000 0.268 0.096 0.637
49.050 0.000 0.268 0.096 0.637
49.075 0.000 0.268 0.096 0.637
49.100 0.000 0.268 0.096 0.637
49.125 0.000 0.268 0.096 0.637
49.150 0.000 0.268 0.096 0.637
49.175 0.000 0.268 0.096 0.637
49.200 0.000 0.268 0.096 0.637
49.225 0.000 0.268 0.096 0.637
49.250 0.000 0.268 0.096 0.637
49.275 0.000 0.268 0.096 0.637
49.300 0.000 0.268 0.096 0.637
49.325 0.000 0.268 0.096 0.637
49.350 0.000 0.268 0.096 0.637
49.375 0.000 0.268 0.096 0.637
49.400 0.000 0.268 0.096 0.637
49.425 0.000 0.268 0.096 0.637
49.450 0.000 0.268 0.096 0.637
49.475 0.000 0.268 0.096 0.637
49.500 0.000 0.268 0.096 0.637
49.525 0.000 0.268 0.096 0.637
49.550 0.000 0.268 0.096 0.637
49.575 0.000 0.268 0.096 0.637
49.600 0.000 0.268 0.096 0.637
49.625 0.000 0.268 0.096 0.637
49.650 0.000 0.268 0.096 0.637
49.675 0.000 0.268 0.096 0.637
49.700 0.000 0.268 0.096 0.637
49.725 0.000 0.268 0.096 0.637
49.750 0.000 0.268 0.096 0.637
49.775 0.000 0.268 0.096 0.637
49.800 0.000 0.268 0.096 0.637
49.825 0.000 0.268 0.096 0.637
49.850 0.000 0.268 0.096 0.637
49.875 0.000 0.268 0.096 0.637
49.900 0.000 0.268 0.096 0.637
49.925 0.000 0.267 0.096 0.637
49.950 0.000 0.267 0.096 0.637
49.975 0.000 0.267 0.096 0.637
50.000 0.000 0.267 0.096 0.637


% Generated by user 'florian' from network with OID '20260612-001443-517' with MATLAB version '25.1.0.2973910 R2025a Update 1' on date_time '2026-06-12_19-08-10'.


==> dat_20260612-001510-494_s1_c1.dat <==
0.025 0.000 0.006 0.994
0.050 0.000 0.006 0.994
0.075 0.000 0.006 0.994
0.100 0.000 0.006 0.994
0.125 0.000 0.006 0.994
0.150 0.000 0.006 0.994
0.175 0.000 0.006 0.994
0.200 0.000 0.006 0.994
0.225 0.000 0.006 0.994
0.250 0.000 0.006 0.994
0.275 0.000 0.006 0.994
0.300 0.000 0.006 0.994
0.325 0.000 0.006 0.994
0.350 0.000 0.006 0.994
0.375 0.000 0.006 0.994
0.400 0.000 0.006 0.994
0.425 0.000 0.006 0.994
0.450 0.000 0.006 0.994
0.475 0.000 0.006 0.994
0.500 0.000 0.006 0.994
0.525 0.000 0.006 0.994
0.550 0.000 0.006 0.994
0.575 0.000 0.006 0.994
0.600 0.000 0.006 0.994
0.625 0.000 0.006 0.994
0.650 0.000 0.006 0.994
0.675 0.000 0.006 0.994
0.700 0.000 0.006 0.994
0.725 0.000 0.006 0.994
0.750 0.000 0.006 0.994
0.775 0.000 0.006 0.994
0.800 0.000 0.006 0.994
0.825 0.000 0.006 0.994
0.850 0.000 0.006 0.994
0.875 0.000 0.006 0.994
0.900 0.000 0.006 0.994
0.925 0.000 0.006 0.994
0.950 0.000 0.006 0.994
0.975 0.000 0.006 0.994
1.000 1.000 0.006 0.994
1.025 1.000 0.006 0.994
1.050 0.996 0.010 0.990
1.075 0.991 0.012 0.988
1.100 0.987 0.013 0.987
1.125 0.982 0.014 0.986
1.150 0.977 0.015 0.985
1.175 0.972 0.016 0.984
1.200 0.967 0.017 0.983
1.225 0.961 0.018 0.982
1.250 0.955 0.019 0.981
1.275 0.948 0.020 0.980
1.300 0.941 0.021 0.979
1.325 0.934 0.022 0.978
1.350 0.927 0.022 0.978
1.375 0.920 0.023 0.977
1.400 0.912 0.024 0.976
1.425 0.904 0.024 0.976
1.450 0.896 0.025 0.975
1.475 0.889 0.026 0.974
1.500 0.881 0.026 0.974
1.525 0.873 0.027 0.973
1.550 0.865 0.027 0.973
1.575 0.857 0.028 0.972
1.600 0.849 0.028 0.972
1.625 0.842 0.029 0.971
1.650 0.834 0.029 0.971
1.675 0.827 0.030 0.970
1.700 0.820 0.030 0.970
1.725 0.813 0.030 0.970
1.750 0.807 0.031 0.969
1.775 0.800 0.031 0.969
1.800 0.799 0.031 0.969
1.825 0.793 0.032 0.968
1.850 0.787 0.032 0.968
1.875 0.782 0.032 0.968
1.900 0.776 0.033 0.967
1.925 0.771 0.033 0.967
1.950 0.766 0.033 0.967
1.975 0.762 0.033 0.967
2.000 0.758 0.034 0.966
2.025 0.754 0.034 0.966
2.050 0.750 0.034 0.966
2.075 0.746 0.034 0.966
2.100 0.742 0.035 0.965
2.125 0.739 0.035 0.965
2.150 0.738 0.035 0.965
2.175 0.735 0.035 0.965
2.200 0.731 0.035 0.965
2.225 0.728 0.036 0.964
2.250 0.725 0.036 0.964
2.275 0.722 0.036 0.964
2.300 0.719 0.036 0.964
2.325 0.717 0.036 0.964
2.350 0.714 0.037 0.963
2.375 0.711 0.037 0.963
2.400 0.708 0.037 0.963
2.425 0.706 0.037 0.963
2.450 0.703 0.038 0.962
2.475 0.700 0.038 0.962
2.500 0.698 0.038 0.962
2.525 0.695 0.038 0.962
2.550 0.692 0.038 0.962
2.575 0.690 0.039 0.961
2.600 0.687 0.039 0.961
2.625 0.685 0.039 0.961
2.650 0.682 0.039 0.961
2.675 0.680 0.040 0.960
2.700 0.677 0.040 0.960
2.725 0.675 0.040 0.960
2.750 0.672 0.041 0.959
2.775 0.670 0.041 0.959
2.800 0.667 0.041 0.959
2.825 0.665 0.041 0.959
2.850 0.662 0.042 0.958
2.875 0.659 0.042 0.958
2.900 0.657 0.042 0.958
2.925 0.654 0.043 0.957
2.950 0.652 0.043 0.957
2.975 0.649 0.043 0.957
3.000 0.647 0.044 0.956
3.025 0.644 0.044 0.956
3.050 0.641 0.044 0.956
3.075 0.639 0.045 0.955
3.100 0.636 0.045 0.955
3.125 0.633 0.046 0.954
3.150 0.631 0.046 0.954
3.175 0.628 0.046 0.954
3.200 0.625 0.047 0.953
3.225 0.623 0.047 0.953
3.250 0.620 0.048 0.952
3.275 0.617 0.048 0.952
3.300 0.614 0.048 0.952
3.325 0.611 0.049 0.951
3.350 0.609 0.049 0.951
3.375 0.606 0.050 0.950
3.400 0.603 0.050 0.950
3.425 0.600 0.050 0.950
3.450 0.597 0.051 0.949
3.475 0.594 0.051 0.949
3.500 0.592 0.052 0.948
3.525 0.589 0.052 0.948
3.550 0.586 0.052 0.948
3.575 0.583 0.053 0.947
3.600 0.580 0.053 0.947
3.625 0.577 0.054 0.946
3.650 0.574 0.054 0.946
3.675 0.571 0.054 0.946
3.700 0.568 0.055 0.945
3.725 0.565 0.055 0.945
3.750 0.562 0.056 0.944
3.775 0.558 0.056 0.944
3.800 0.555 0.056 0.944
3.825 0.552 0.057 0.943
3.850 0.549 0.057 0.943
3.875 0.546 0.057 0.943
3.900 0.543 0.058 0.942
3.925 0.536 0.058 0.942
3.950 0.533 0.058 0.942
3.975 0.530 0.058 0.942
4.000 0.527 0.059 0.941
4.025 0.523 0.059 0.941
4.050 0.520 0.059 0.941
4.075 0.517 0.058 0.942
4.100 0.513 0.058 0.942
4.125 0.510 0.058 0.942
4.150 0.506 0.058 0.942
4.175 0.503 0.058 0.942
4.200 0.500 0.058 0.942
4.225 0.496 0.058 0.942
4.250 0.493 0.058 0.942
4.275 0.489 0.058 0.942
4.300 0.486 0.058 0.942
4.325 0.482 0.059 0.941
4.350 0.479 0.059 0.941
4.375 0.475 0.059 0.941
4.400 0.471 0.059 0.941
4.425 0.468 0.059 0.941
4.450 0.464 0.059 0.941
4.475 0.461 0.059 0.941
4.500 0.457 0.059 0.941
4.525 0.453 0.059 0.941
4.550 0.449 0.059 0.941
4.575 0.446 0.059 0.941
4.600 0.442 0.059 0.941
4.625 0.438 0.059 0.941
4.650 0.435 0.059 0.941
4.675 0.431 0.058 0.942
4.700 0.427 0.058 0.942
4.725 0.423 0.058 0.942
4.750 0.419 0.058 0.942
4.775 0.416 0.058 0.942
4.800 0.412 0.058 0.942
4.825 0.404 0.058 0.942
4.850 0.400 0.058 0.942
4.875 0.396 0.058 0.942
4.900 0.392 0.057 0.943
4.925 0.389 0.057 0.943
4.950 0.385 0.057 0.943
4.975 0.381 0.057 0.943
5.000 0.377 0.057 0.943
5.025 0.373 0.057 0.943
5.050 0.369 0.056 0.944
5.075 0.365 0.059 0.941
5.100 0.361 0.061 0.939
5.125 0.357 0.062 0.938
5.150 0.353 0.063 0.937
5.175 0.349 0.064 0.936
5.200 0.345 0.065 0.935
5.225 0.341 0.066 0.934
5.250 0.337 0.068 0.932
5.275 0.333 0.069 0.931
5.300 0.329 0.071 0.929
5.325 0.324 0.073 0.927
5.350 0.320 0.075 0.925
5.375 0.316 0.078 0.922
5.400 0.312 0.081 0.919
5.425 0.308 0.085 0.915
5.450 0.304 0.089 0.911
5.475 0.300 0.094 0.906
5.500 0.296 0.100 0.900
5.525 0.292 0.108 0.892
5.550 0.288 0.116 0.884
5.575 0.283 0.125 0.875
5.600 0.279 0.136 0.864
5.625 0.275 0.148 0.852
5.650 0.271 0.161 0.839
5.675 0.267 0.176 0.824
5.700 0.263 0.191 0.809
5.725 0.259 0.207 0.793
5.750 0.254 0.223 0.777
5.775 0.250 0.240 0.760
5.800 0.246 0.256 0.744
5.825 0.242 0.272 0.728
5.850 0.238 0.288 0.712
5.875 0.234 0.303 0.697
5.900 0.229 0.317 0.683
5.925 0.225 0.331 0.669
5.950 0.221 0.344 0.656
5.975 0.217 0.357 0.643
6.000 0.213 0.369 0.631
6.025 0.209 0.381 0.619
6.050 0.204 0.393 0.607
6.075 0.200 0.404 0.596
6.100 0.196 0.416 0.584
6.125 0.192 0.427 0.573
6.150 0.188 0.438 0.562
6.175 0.183 0.449 0.551
6.200 0.179 0.460 0.540
6.225 0.175 0.471 0.529
6.250 0.171 0.482 0.518
6.275 0.167 0.493 0.507
6.300 0.162 0.505 0.495
6.325 0.158 0.515 0.485
6.350 0.154 0.527 0.473
6.375 0.150 0.538 0.462
6.400 0.145 0.549 0.451
6.425 0.141 0.560 0.440
6.450 0.137 0.572 0.428
6.475 0.133 0.583 0.417
6.500 0.129 0.594 0.406
6.525 0.124 0.605 0.395
6.550 0.120 0.616 0.384
6.575 0.116 0.628 0.372
6.600 0.112 0.638 0.362
6.625 0.107 0.649 0.351
6.650 0.103 0.660 0.340
6.675 0.099 0.671 0.329
6.700 0.095 0.682 0.318
6.725 0.090 0.693 0.307
6.750 0.086 0.703 0.297
6.775 0.082 0.713 0.287
6.800 0.078 0.724 0.276
6.825 0.073 0.733 0.267
6.850 0.069 0.744 0.256
6.875 0.065 0.753 0.247
6.900 0.060 0.763 0.237
6.925 0.056 0.773 0.227
6.950 0.052 0.782 0.218
6.975 0.047 0.791 0.209
7.000 0.043 0.801 0.199
7.025 0.039 0.811 0.189
7.050 0.034 0.822 0.178
7.075 0.030 0.832 0.168
7.100 0.025 0.846 0.154
7.125 0.021 0.860 0.140
7.150 0.016 0.872 0.128
7.175 0.011 0.883 0.117
7.200 0.003 0.893 0.107
7.225 0.000 0.902 0.098
7.250 0.000 0.911 0.089
7.275 0.000 0.918 0.082
7.300 0.000 0.925 0.075
7.325 0.000 0.931 0.069
7.350 0.000 0.936 0.064
7.375 0.000 0.941 0.059
7.400 0.000 0.946 0.054
7.425 0.000 0.950 0.050
7.450 0.000 0.954 0.046
7.475 0.000 0.958 0.042
7.500 0.000 0.961 0.039
7.525 0.000 0.964 0.036
7.550 0.000 0.967 0.033
7.575 0.000 0.969 0.031
7.600 0.000 0.972 0.028
7.625 0.000 0.974 0.026
7.650 0.000 0.976 0.024
7.675 0.000 0.978 0.022
7.700 0.000 0.979 0.021
7.725 0.000 0.981 0.019
7.750 0.000 0.982 0.018
7.775 0.000 0.984 0.016
7.800 0.000 0.985 0.015
7.825 0.000 0.986 0.014
7.850 0.000 0.987 0.013
7.875 0.000 0.988 0.012
7.900 0.000 0.989 0.011
7.925 0.000 0.990 0.010
7.950 0.000 0.990 0.010
7.975 0.000 0.991 0.009
8.000 0.000 0.992 0.008
8.025 0.000 0.992 0.008
8.050 0.000 0.993 0.007
8.075 0.000 0.993 0.007
8.100 0.000 0.994 0.006
8.125 0.000 0.994 0.006
8.150 0.000 0.994 0.006
8.175 0.000 0.995 0.005
8.200 0.000 0.995 0.005
8.225 0.000 0.995 0.005
8.250 0.000 0.996 0.004
8.275 0.000 0.996 0.004
8.300 0.000 0.996 0.004
8.325 0.000 0.996 0.004
8.350 0.000 0.997 0.003
8.375 0.000 0.997 0.003
8.400 0.000 0.997 0.003
8.425 0.000 0.997 0.003
8.450 0.000 0.997 0.003
8.475 0.000 0.997 0.003
8.500 0.000 0.998 0.002
8.525 0.000 0.998 0.002
8.550 0.000 0.998 0.002
8.575 0.000 0.998 0.002
8.600 0.000 0.998 0.002
8.625 0.000 0.998 0.002
8.650 0.000 0.998 0.002
8.675 0.000 0.998 0.002
8.700 0.000 0.998 0.002
8.725 0.000 0.998 0.002
8.750 0.000 0.999 0.001
8.775 0.000 0.999 0.001
8.800 0.000 0.999 0.001
8.825 0.000 0.999 0.001
8.850 0.000 0.999 0.001
8.875 0.000 0.999 0.001
8.900 0.000 0.999 0.001
8.925 0.000 0.999 0.001
8.950 0.000 0.999 0.001
8.975 0.000 0.999 0.001
9.000 0.000 0.999 0.001
9.025 0.000 0.999 0.001
9.050 0.000 0.999 0.001
9.075 0.000 0.999 0.001
9.100 0.000 0.999 0.001
9.125 0.000 0.999 0.001
9.150 0.000 0.999 0.001
9.175 0.000 0.999 0.001
9.200 0.000 0.999 0.001
9.225 0.000 0.999 0.001
9.250 0.000 0.999 0.001
9.275 0.000 0.999 0.001
9.300 0.000 0.999 0.001
9.325 0.000 0.999 0.001
9.350 0.000 0.999 0.001
9.375 0.000 0.999 0.001
9.400 0.000 0.999 0.001
9.425 0.000 0.999 0.001
9.450 0.000 0.999 0.001
9.475 0.000 0.999 0.001
9.500 0.000 0.999 0.001
9.525 0.000 0.999 0.001
9.550 0.000 0.999 0.001
9.575 0.000 0.999 0.001
9.600 0.000 0.999 0.001
9.625 0.000 0.999 0.001
9.650 0.000 0.999 0.001
9.675 0.000 0.999 0.001
9.700 0.000 0.999 0.001
9.725 0.000 0.999 0.001
9.750 0.000 0.999 0.001
9.775 0.000 0.999 0.001
9.800 0.000 0.999 0.001
9.825 0.000 0.999 0.001
9.850 0.000 0.999 0.001
9.875 0.000 0.999 0.001
9.900 0.000 0.999 0.001
9.925 0.000 0.999 0.001
9.950 0.000 0.999 0.001
9.975 0.000 0.999 0.001
10.000 0.000 0.999 0.001
10.025 0.000 0.999 0.001
10.050 0.000 0.999 0.001
10.075 0.000 0.999 0.001
10.100 0.000 0.999 0.001
10.125 0.000 0.999 0.001
10.150 0.000 0.999 0.001
10.175 0.000 0.999 0.001
10.200 0.000 0.999 0.001
10.225 0.000 0.999 0.001
10.250 0.000 0.999 0.001
10.275 0.000 0.999 0.001
10.300 0.000 0.999 0.001
10.325 0.000 0.999 0.001
10.350 0.000 0.999 0.001
10.375 0.000 0.999 0.001
10.400 0.000 0.999 0.001
10.425 0.000 0.999 0.001
10.450 0.000 0.999 0.001
10.475 0.000 0.999 0.001
10.500 0.000 0.999 0.001
10.525 0.000 0.999 0.001
10.550 0.000 0.999 0.001
10.575 0.000 0.999 0.001
10.600 0.000 0.999 0.001
10.625 0.000 0.999 0.001
10.650 0.000 0.999 0.001
10.675 0.000 0.999 0.001
10.700 0.000 0.999 0.001
10.725 0.000 0.999 0.001
10.750 0.000 0.999 0.001
10.775 0.000 0.999 0.001
10.800 0.000 0.999 0.001
10.825 0.000 0.999 0.001
10.850 0.000 0.999 0.001
10.875 0.000 0.999 0.001
10.900 0.000 0.999 0.001
10.925 0.000 0.999 0.001
10.950 0.000 0.999 0.001
10.975 0.000 0.999 0.001
11.000 0.000 0.999 0.001
11.025 0.000 0.999 0.001
11.050 0.000 0.999 0.001
11.075 0.000 0.999 0.001
11.100 0.000 0.999 0.001
11.125 0.000 0.999 0.001
11.150 0.000 0.999 0.001
11.175 0.000 0.999 0.001
11.200 0.000 0.999 0.001
11.225 0.000 0.999 0.001
11.250 0.000 0.999 0.001
11.275 0.000 0.999 0.001
11.300 0.000 0.999 0.001
11.325 0.000 0.999 0.001
11.350 0.000 0.999 0.001
11.375 0.000 0.999 0.001
11.400 0.000 0.998 0.002
11.425 0.000 0.998 0.002
11.450 0.000 0.998 0.002
11.475 0.000 0.998 0.002
11.500 0.000 0.998 0.002
11.525 0.000 0.998 0.002
11.550 0.000 0.998 0.002
11.575 0.000 0.998 0.002
11.600 0.000 0.998 0.002
11.625 0.000 0.998 0.002
11.650 0.000 0.998 0.002
11.675 0.000 0.998 0.002
11.700 0.000 0.998 0.002
11.725 0.000 0.998 0.002
11.750 0.000 0.999 0.001
11.775 0.000 0.999 0.001
11.800 0.000 0.999 0.001
11.825 0.000 0.999 0.001
11.850 0.000 0.999 0.001
11.875 0.000 0.999 0.001
11.900 0.000 0.999 0.001
11.925 0.000 0.999 0.001
11.950 0.000 0.999 0.001
11.975 0.000 0.999 0.001
12.000 0.000 0.999 0.001
12.025 0.000 0.999 0.001
12.050 0.000 0.999 0.001
12.075 0.000 0.999 0.001
12.100 0.000 0.999 0.001
12.125 0.000 0.999 0.001
12.150 0.000 0.999 0.001
12.175 0.000 0.999 0.001
12.200 0.000 0.999 0.001
12.225 0.000 1.000 0.000
12.250 0.000 1.000 0.000
12.275 0.000 1.000 0.000
12.300 0.000 1.000 0.000
12.325 0.000 1.000 0.000
12.350 0.000 1.000 0.000
12.375 0.000 1.000 0.000
12.400 0.000 1.000 0.000
12.425 0.000 1.000 0.000
12.450 0.000 1.000 0.000
12.475 0.000 1.000 0.000
12.500 0.000 1.000 0.000
12.525 0.000 1.000 0.000
12.550 0.000 1.000 0.000
12.575 0.000 1.000 0.000
12.600 0.000 1.000 0.000
12.625 0.000 1.000 0.000
12.650 0.000 1.000 0.000
12.675 0.000 1.000 0.000
12.700 0.000 1.000 0.000
12.725 0.000 1.000 0.000
12.750 0.000 1.000 0.000
12.775 0.000 1.000 0.000
12.800 0.000 1.000 0.000
12.825 0.000 1.000 0.000
12.850 0.000 1.000 0.000
12.875 0.000 1.000 0.000
12.900 0.000 0.999 0.001
12.925 0.000 0.999 0.001
12.950 0.000 0.999 0.001
12.975 0.000 0.999 0.001
13.000 0.000 0.999 0.001
13.025 0.000 0.999 0.001
13.050 0.000 0.999 0.001
13.075 0.000 0.999 0.001
13.100 0.000 0.999 0.001
13.125 0.000 0.999 0.001
13.150 0.000 0.998 0.002
13.175 0.000 0.998 0.002
13.200 0.000 0.998 0.002
13.225 0.000 0.997 0.003
13.250 0.000 0.996 0.004
13.275 0.000 0.994 0.006
13.300 0.000 0.993 0.007
13.325 0.000 0.992 0.008
13.350 0.000 0.991 0.009
13.375 0.000 0.990 0.010
13.400 0.000 0.989 0.011
13.425 0.000 0.988 0.012
13.450 0.000 0.988 0.012
13.475 0.000 0.987 0.013
13.500 0.000 0.986 0.014
13.525 0.000 0.985 0.015
13.550 0.000 0.984 0.016
13.575 0.000 0.983 0.017
13.600 0.000 0.983 0.017
13.625 0.000 0.982 0.018
13.650 0.000 0.981 0.019
13.675 0.000 0.980 0.020
13.700 0.000 0.979 0.021
13.725 0.000 0.978 0.022
13.750 0.000 0.977 0.023
13.775 0.000 0.976 0.024
13.800 0.000 0.975 0.025
13.825 0.000 0.974 0.026
13.850 0.000 0.973 0.027
13.875 0.000 0.971 0.029
13.900 0.000 0.970 0.030
13.925 0.000 0.969 0.031
13.950 0.000 0.968 0.032
13.975 0.000 0.967 0.033
14.000 0.000 0.965 0.035
14.025 0.000 0.964 0.036
14.050 0.000 0.963 0.037
14.075 0.000 0.961 0.039
14.100 0.000 0.960 0.040
14.125 0.000 0.958 0.042
14.150 0.000 0.957 0.043
14.175 0.000 0.955 0.045
14.200 0.000 0.954 0.046
14.225 0.000 0.952 0.048
14.250 0.000 0.950 0.050
14.275 0.000 0.948 0.052
14.300 0.000 0.947 0.053
14.325 0.000 0.945 0.055
14.350 0.000 0.943 0.057
14.375 0.000 0.941 0.059
14.400 0.000 0.939 0.061
14.425 0.000 0.937 0.063
14.450 0.000 0.935 0.065
14.475 0.000 0.933 0.067
14.500 0.000 0.931 0.069
14.525 0.000 0.928 0.072
14.550 0.000 0.926 0.074
14.575 0.000 0.924 0.076
14.600 0.000 0.921 0.079
14.625 0.000 0.919 0.081
14.650 0.000 0.916 0.084
14.675 0.000 0.914 0.086
14.700 0.000 0.911 0.089
14.725 0.000 0.908 0.092
14.750 0.000 0.905 0.095
14.775 0.000 0.902 0.098
14.800 0.000 0.899 0.101
14.825 0.000 0.896 0.104
14.850 0.000 0.893 0.107
14.875 0.000 0.890 0.110
14.900 0.000 0.887 0.113
14.925 0.000 0.883 0.117
14.950 0.000 0.880 0.120
14.975 0.000 0.876 0.124
15.000 0.000 0.872 0.128
15.025 0.000 0.869 0.131
15.050 0.000 0.865 0.135
15.075 0.000 0.861 0.139
15.100 0.000 0.857 0.143
15.125 0.000 0.853 0.147
15.150 0.000 0.848 0.152
15.175 0.000 0.844 0.156
15.200 0.000 0.839 0.161
15.225 0.000 0.835 0.165
15.250 0.000 0.830 0.170
15.275 0.000 0.825 0.175
15.300 0.000 0.820 0.180
15.325 0.000 0.815 0.185
15.350 0.000 0.810 0.190
15.375 0.000 0.805 0.195
15.400 0.000 0.799 0.201
15.425 0.000 0.794 0.206
15.450 0.000 0.788 0.212
15.475 0.000 0.783 0.217
15.500 0.000 0.777 0.223
15.525 0.000 0.771 0.229
15.550 0.000 0.765 0.235
15.575 0.000 0.758 0.242
15.600 0.000 0.752 0.248
15.625 0.000 0.746 0.254
15.650 0.000 0.739 0.261
15.675 0.000 0.732 0.268
15.700 0.000 0.725 0.275
15.725 0.000 0.718 0.282
15.750 0.000 0.711 0.289
15.775 0.000 0.704 0.296
15.800 0.000 0.697 0.303
15.825 0.000 0.689 0.311
15.850 0.000 0.682 0.318
15.875 0.000 0.674 0.326
15.900 0.000 0.666 0.334
15.925 0.000 0.658 0.342
15.950 0.000 0.650 0.350
15.975 0.000 0.642 0.358
16.000 0.000 0.634 0.366
16.025 0.000 0.626 0.374
16.050 0.000 0.618 0.382
16.075 0.000 0.609 0.391
16.100 0.000 0.601 0.399
16.125 0.000 0.592 0.408
16.150 0.000 0.583 0.417
16.175 0.000 0.574 0.426
16.200 0.000 0.566 0.434
16.225 0.000 0.557 0.443
16.250 0.000 0.548 0.452
16.275 0.000 0.539 0.461
16.300 0.000 0.530 0.470
16.325 0.000 0.520 0.480
16.350 0.000 0.511 0.489
16.375 0.000 0.502 0.498
16.400 0.000 0.493 0.507
16.425 0.000 0.484 0.516
16.450 0.000 0.475 0.525
16.475 0.000 0.465 0.535
16.500 0.000 0.456 0.544
16.525 0.000 0.447 0.553
16.550 0.000 0.438 0.562
16.575 0.000 0.429 0.571
16.600 0.000 0.419 0.581
16.625 0.000 0.410 0.590
16.650 0.000 0.401 0.599
16.675 0.000 0.392 0.608
16.700 0.000 0.383 0.617
16.725 0.000 0.374 0.626
16.750 0.000 0.365 0.635
16.775 0.000 0.357 0.643
16.800 0.000 0.348 0.652
16.825 0.000 0.339 0.661
16.850 0.000 0.331 0.669
16.875 0.000 0.322 0.678
16.900 0.000 0.314 0.686
16.925 0.000 0.306 0.694
16.950 0.000 0.297 0.703
16.975 0.000 0.289 0.711
17.000 0.000 0.281 0.719
17.025 0.000 0.273 0.727
17.050 0.000 0.266 0.734
17.075 0.000 0.258 0.742
17.100 0.000 0.251 0.749
17.125 0.000 0.243 0.757
17.150 0.000 0.236 0.764
17.175 0.000 0.229 0.771
17.200 0.000 0.222 0.778
17.225 0.000 0.215 0.785
17.250 0.000 0.209 0.791
17.275 0.000 0.202 0.798
17.300 0.000 0.196 0.804
17.325 0.000 0.189 0.811
17.350 0.000 0.183 0.817
17.375 0.000 0.177 0.823
17.400 0.000 0.171 0.829
17.425 0.000 0.166 0.834
17.450 0.000 0.160 0.840
17.475 0.000 0.155 0.845
17.500 0.000 0.149 0.851
17.525 0.000 0.144 0.856
17.550 0.000 0.139 0.861
17.575 0.000 0.134 0.866
17.600 0.000 0.129 0.871
17.625 0.000 0.125 0.875
17.650 0.000 0.120 0.880
17.675 0.000 0.116 0.884
17.700 0.000 0.112 0.888
17.725 0.000 0.108 0.892
17.750 0.000 0.104 0.896
17.775 0.000 0.100 0.900
17.800 0.000 0.096 0.904
17.825 0.000 0.092 0.908
17.850 0.000 0.089 0.911
17.875 0.000 0.085 0.915
17.900 0.000 0.082 0.918
17.925 0.000 0.079 0.921
17.950 0.000 0.076 0.924
17.975 0.000 0.073 0.927
18.000 0.000 0.070 0.930
18.025 0.000 0.067 0.933
18.050 0.000 0.064 0.936
18.075 0.000 0.062 0.938
18.100 0.000 0.059 0.941
18.125 0.000 0.057 0.943
18.150 0.000 0.055 0.945
18.175 0.000 0.052 0.948
18.200 0.000 0.050 0.950
18.225 0.000 0.048 0.952
18.250 0.000 0.046 0.954
18.275 0.000 0.044 0.956
18.300 0.000 0.042 0.958
18.325 0.000 0.041 0.959
18.350 0.000 0.012 0.988
18.375 0.000 0.012 0.988
18.400 0.000 0.012 0.988
18.425 0.000 0.012 0.988
18.450 0.000 0.012 0.988
18.475 0.000 0.012 0.988
18.500 0.000 0.012 0.988
18.525 0.000 0.011 0.989
18.550 0.000 0.011 0.989
18.575 0.000 0.011 0.989
18.600 0.000 0.011 0.989
18.625 0.000 0.011 0.989
18.650 0.000 0.011 0.989
18.675 0.000 0.011 0.989
18.700 0.000 0.011 0.989
18.725 0.000 0.011 0.989
18.750 0.000 0.011 0.989
18.775 0.000 0.010 0.990
18.800 0.000 0.010 0.990
18.825 0.000 0.010 0.990
18.850 0.000 0.010 0.990
18.875 0.000 0.010 0.990
18.900 0.000 0.010 0.990
18.925 0.000 0.010 0.990
18.950 0.000 0.010 0.990
18.975 0.000 0.010 0.990
19.000 0.000 0.010 0.990
19.025 0.000 0.010 0.990
19.050 0.000 0.009 0.991
19.075 0.000 0.009 0.991
19.100 0.000 0.009 0.991
19.125 0.000 0.009 0.991
19.150 0.000 0.009 0.991
19.175 0.000 0.009 0.991
19.200 0.000 0.009 0.991
19.225 0.000 0.009 0.991
19.250 0.000 0.009 0.991
19.275 0.000 0.009 0.991
19.300 0.000 0.009 0.991
19.325 0.000 0.009 0.991
19.350 0.000 0.008 0.992
19.375 0.000 0.008 0.992
19.400 0.000 0.008 0.992
19.425 0.000 0.008 0.992
19.450 0.000 0.008 0.992
19.475 0.000 0.008 0.992
19.500 0.000 0.008 0.992
19.525 0.000 0.008 0.992
19.550 0.000 0.008 0.992
19.575 0.000 0.008 0.992
19.600 0.000 0.008 0.992
19.625 0.000 0.008 0.992
19.650 0.000 0.008 0.992
19.675 0.000 0.007 0.993
19.700 0.000 0.007 0.993
19.725 0.000 0.007 0.993
19.750 0.000 0.007 0.993
19.775 0.000 0.007 0.993
19.800 0.000 0.007 0.993
19.825 0.000 0.007 0.993
19.850 0.000 0.007 0.993
19.875 0.000 0.007 0.993
19.900 0.000 0.007 0.993
19.925 0.000 0.007 0.993
19.950 0.000 0.007 0.993
19.975 0.000 0.007 0.993
20.000 0.000 0.006 0.994


% Generated by user 'florian' from network with OID '20260612-001510-494' with MATLAB version '25.1.0.2973910 R2025a Update 1' on date_time '2026-06-12_12-06-50'.


==> dat_20260612-001510-494_totTravelTime.dat <==
0.025 0.025 0.025 0.025
0.05 0.0498956135213412 0.0498956135213412 0.0498956135213412
0.075 0.0746868140811843 0.0746868140811843 0.0746868140811843
0.1 0.0993735134113807 0.0993735134113807 0.0993735134113807
0.125 0.123955527601598 0.123955527601598 0.123955527601598
0.15 0.148432549021663 0.148432549021663 0.148432549021663
0.175 0.172804123576184 0.172804123576184 0.172804123576184
0.2 0.197069632873715 0.197069632873715 0.197069632873715
0.225 0.221228280920712 0.221228280920712 0.221228280920712
0.25 0.245279084976657 0.245279084976657 0.245279084976657
0.275 0.269220870230509 0.269220870230509 0.269220870230509
0.3 0.293052267979926 0.293052267979926 0.293052267979926
0.325 0.31677171701335 0.31677171701335 0.31677171701335
0.35 0.340377467911067 0.340377467911067 0.340377467911067
0.375 0.363867589995004 0.363867589995004 0.363867589995004
0.4 0.387239980668322 0.387239980668322 0.387239980668322
0.425 0.410492376895277 0.410492376895277 0.410492376895277
0.45 0.43362236857945 0.43362236857945 0.43362236857945
0.475 0.456627413604796 0.456627413604796 0.456627413604796
0.5 0.479504854309204 0.479504854309204 0.479504854309204
0.525 0.502251935164886 0.502251935164886 0.502251935164886
0.55 0.524865821444135 0.524865821444135 0.524865821444135
0.575 0.547343618653167 0.547343618653167 0.547343618653167
0.6 0.569682392521232 0.569682392521232 0.569682392521232
0.625 0.591879189337097 0.591879189337097 0.591879189337097
0.65 0.613931056430727 0.613931056430727 0.613931056430727
0.675 0.635835062604543 0.635835062604543 0.635835062604543
0.7 0.657588318326372 0.657588318326372 0.657588318326372
0.725 0.679187995504956 0.679187995504956 0.679187995504956
0.75 0.700631346679003 0.700631346679003 0.700631346679003
0.775 0.721915723461942 0.721915723461942 0.721915723461942
0.8 0.743038594097018 0.743038594097018 0.743038594097018
0.825 0.763997559990859 0.763997559990859 0.763997559990859
0.85 0.784790371108112 0.784790371108112 0.784790371108112
0.875 0.805414940125081 0.805414940125081 0.805414940125081
0.9 0.825869355256206 0.825869355256206 0.825869355256206
0.925 0.846151891683612 0.846151891683612 0.846151891683612
0.95 0.866261021536548 0.866261021536548 0.866261021536548
0.975 0.886195422384113 0.886195422384113 0.886195422384113
1 0.905953984221046 0.905953984221046 0.905953984221046
1.025 0.925535814942264 0.925535814942264 0.925535814942264
1.05 0.944940261152775 0.944970757058367 0.944939487353121
1.075 0.964185526855318 0.964274959687524 0.964182797156777
1.1 0.983278260927023 0.983454355059959 0.983272195057761
1.125 1.00222368151212 1.00251347716748 1.00221273074268
1.15 1.0210263111485 1.02145612369191 1.02100878048456
1.175 1.03969024256571 1.04028560617553 1.03966430898049
1.2 1.0582192642736 1.05900487541415 1.05818448030345
1.225 1.07661692886293 1.07761659475961 1.07657721368939
1.25 1.09488659358886 1.09612318761347 1.09485014124909
1.275 1.11303144607761 1.11452687065717 1.11301058662916
1.3 1.13105452148312 1.13282967856552 1.13106553894073
1.325 1.14895871449847 1.15103348332245 1.14902162701191
1.35 1.16674678817379 1.16914000994139 1.16688509659278
1.375 1.18442138071246 1.18715084968076 1.18466290322184
1.4 1.20198501097223 1.20506747143873 1.20236204827909
1.425 1.21944008313184 1.22289123176831 1.21998896611257
1.45 1.23678889081816 1.24062338380462 1.23754950763146
1.475 1.25403362088367 1.25826508530168 1.25504893220562
1.5 1.27117635695493 1.27581740591631 1.27249190703109
1.525 1.28821908282773 1.2932813338373 1.28988251302969
1.55 1.30516368575434 1.31065778183359 1.30722293391971
1.575 1.32201195964859 1.32794759277851 1.32451496426773
1.6 1.33876560822209 1.34515154469692 1.34176002895625
1.625 1.3554262480563 1.36227035537511 1.35895920353777
1.65 1.37199541161111 1.37930468656902 1.37611323508969
1.675 1.38847455016757 1.39625514784301 1.39322256328953
1.7 1.40486503670183 1.41312230006939 1.41028679338137
1.725 1.42116816868682 1.42990665861684 1.42730429501154
1.75 1.43738517081904 1.44660869625447 1.44427343145024
1.775 1.45351719766841 1.46322884579641 1.46119256415895
1.8 1.4695653362501 1.47976750251049 1.47806005695296
1.825 1.48553060760534 1.49622502631289 1.49487427966385
1.85 1.50141396960264 1.51260174376903 1.51163361134812
1.875 1.5172163203105 1.52889794991938 1.52830014333813
1.9 1.53293849995105 1.54511390994723 1.54486231048634
1.925 1.54858129310383 1.56124986070406 1.56132128677997
1.95 1.56414543081111 1.57730601210656 1.57767819649519
1.975 1.57963159261306 1.59328254451679 1.59393411540133
2 1.59504040851504 1.60917961777068 1.61009007196072
2.025 1.61037246085822 1.62499736890411 1.62614704881216
2.05 1.62562828615691 1.64073591254905 1.64210648238118
2.075 1.6408083769043 1.65639534183885 1.65796973821607
2.1 1.65591318327246 1.67197572765524 1.67373811102026
2.125 1.67094311466524 1.68747711897365 1.68941282484901
2.15 1.68589854126771 1.70289954356374 1.70499503355751
2.175 1.70077979545802 1.7182430087562 1.72048582139687
2.2 1.71558717297188 1.73350750222346 1.73588622816039
2.225 1.73032093502915 1.74869299275644 1.75119727211805
2.25 1.74498130948763 1.76379943103297 1.76641989927138
2.275 1.75956849220183 1.77882675037537 1.78155498438844
2.3 1.77408264834766 1.79377486749561 1.79660333217518
2.325 1.78852391371414 1.80864368322737 1.81156567858536
2.35 1.80289239596308 1.823433083244 1.82644269226407
2.375 1.81718817585755 1.83814293876216 1.84123485437463
2.4 1.8314113084594 1.85277310723048 1.8559425327314
2.425 1.84556182429612 1.86732343300305 1.87056604841825
2.45 1.85963973049721 1.88179374799738 1.88510567736228
2.475 1.87364501189988 1.89618387233658 1.89956165194001
2.5 1.88757763212429 1.91049361497553 1.91393416261036
2.525 1.90143753461816 1.9247227743109 1.92822335956831
2.55 1.91522464367063 1.93887113877481 1.94242905367919
2.575 1.92893886539536 1.95293848741208 1.95655104783957
2.6 1.94258008868273 1.96692459044093 1.97058913745715
2.625 1.95614818612105 1.98082920979719 1.98454311093195
2.65 1.96964301488669 1.99465209966183 1.99841275012649
2.675 1.98306441760321 2.00839300697205 2.0121978308231
2.7 1.99641222316928 2.02205167191586 2.02589801821199
2.725 2.00968624755556 2.03562782841026 2.03951277748659
2.75 2.02288629457069 2.04912120456313 2.05304159955724
2.775 2.03601215659622 2.06253152311911 2.06648399922988
2.8 2.04906361529104 2.07585850188949 2.07983951383657
2.825 2.06204044226518 2.0891018541664 2.09310770194522
2.85 2.0749423997236 2.10226128912151 2.10628814214385
2.875 2.08776924108 2.11533651218962 2.11938027104962
2.9 2.10052071154137 2.12832722543723 2.13238347989949
2.925 2.11319654866348 2.1412331279165 2.14529719849467
2.95 2.12579648287805 2.15405391600498 2.15812089291152
2.975 2.13832023799193 2.16678928373129 2.17085406285455
3 2.1507675316592 2.17943892308733 2.18349623935672
3.025 2.1631380758266 2.19200252432715 2.1960469826599
3.05 2.17543157715331 2.20447977625303 2.2085058130845
3.075 2.18764773740564 2.21687036648905 2.22087228234518
3.1 2.19978625382755 2.22917398174253 2.23314597141122
3.125 2.21184681948791 2.2413903080538 2.24532648854033
3.15 2.22382912360536 2.25351903103479 2.25741346746942
3.175 2.23573285185162 2.26555983609673 2.26940656574857
3.2 2.24755768663445 2.27751240866744 2.28130562437921
3.225 2.25930330736095 2.28937643439861 2.29311080788736
3.25 2.27096939068254 2.30115159936348 2.30482226064185
3.275 2.28255561072231 2.31283759024517 2.31644010755137
3.3 2.29406163928605 2.32443409451635 2.32796445472723
3.325 2.30548714605786 2.33594080061025 2.33939539019376
3.35 2.31683179878137 2.34735739808375 2.35073298456706
3.375 2.32809526342773 2.35868357777264 2.36197729197614
3.4 2.33927720435123 2.36991903193962 2.37312835058637
3.425 2.35037728443377 2.38106345441522 2.38418618313376
3.45 2.36139516521906 2.39211654073214 2.39515079758182
3.475 2.37233050703756 2.40307798825322 2.40602218776889
3.5 2.38318296912325 2.41394749629345 2.416800334045
3.525 2.39395220972295 2.42472476604968 2.42748520389747
3.55 2.4046378861994 2.43540950090324 2.43807675256708
3.575 2.41523965512876 2.44600140669868 2.448574923646
3.6 2.42575717239352 2.45650019166906 2.45897964966542
3.625 2.43619009327162 2.46690556653224 2.46929085266934
3.65 2.4465380725225 2.47721724458265 2.47950844477431
3.675 2.456800764471 2.48743494177913 2.48963232871465
3.7 2.46697782308959 2.49755837682866 2.49966239837302
3.725 2.4770689020798 2.50758727126652 2.50959853929608
3.75 2.48707365495337 2.51752134953279 2.51944062919521
3.775 2.49699173511369 2.52736033904552 2.52918853843221
3.8 2.5068227959381 2.53710397027065 2.53884213048996
3.825 2.51656649086154 2.54675197678878 2.54840126242801
3.85 2.5262224734619 2.55630409535898 2.55786578532352
3.875 2.53579039754762 2.56576006597964 2.56723554469728
3.9 2.54526991724762 2.5751196319466 2.57651038092541
3.925 2.5546606871042 2.5843825399084 2.5856901296367
3.95 2.56396236208434 2.59354853991891 2.59477462209588
3.975 2.57317459776741 2.60261738548727 2.6037636855732
4 2.582297050492 2.61158883362525 2.61265714370047
4.025 2.59132937741613 2.62046264489187 2.62145481681402
4.05 2.60027123662692 2.62923858343555 2.63015652228517
4.075 2.60912228725365 2.6379164170335 2.63876207483749
4.1 2.61788216799359 2.64649591709944 2.64727128685242
4.125 2.62655053764469 2.65497685868738 2.65568396866302
4.15 2.63512705930064 2.66335902052136 2.66399992883635
4.175 2.6436113976096 2.67164218502833 2.67221897444479
4.2 2.65200321875319 2.67982613837143 2.68034091132657
4.225 2.66030219053834 2.68791067048231 2.68836554433602
4.25 2.66850798253484 2.69589557509141 2.69629267758028
4.275 2.67662026623294 2.70378064975555 2.7041221146404
4.3 2.6846387152119 2.71156569588234 2.71185365878428
4.325 2.69256300531477 2.71925051875085 2.71948711317465
4.35 2.70039281482688 2.72683492752846 2.72702228106922
4.375 2.70812782465568 2.73431873528332 2.73445896601336
4.4 2.7157677185105 2.74170175899242 2.74179697202577
4.425 2.72331218308075 2.748983819545 2.7490361037768
4.45 2.73076090821132 2.75616474174113 2.75617616675943
4.475 2.73811358707429 2.76324435428529 2.76321696745319
4.5 2.74536991633583 2.77022248977499 2.77015831348108
4.525 2.75252959631771 2.77709898468414 2.77700001375965
4.55 2.75959233115245 2.78387367934121 2.78374187864237
4.575 2.76655782893167 2.79054641790213 2.79038372005564
4.6 2.77342580184696 2.79711704831776 2.79692535162809
4.625 2.78019596632266 2.80358542229606 2.80336658881292
4.65 2.7868680431403 2.80995139525872 2.80970724900289
4.675 2.79344175755401 2.81621482629235 2.81594715163786
4.7 2.79991683939668 2.82237557809417 2.82208611830461
4.725 2.80629302317651 2.82843351691214 2.82812397282866
4.75 2.81257004816344 2.83438851247949 2.83406054135798
4.775 2.81874765844742 2.84024043794359 2.83989565243826
4.8 2.82482560298836 2.84598916978919 2.84562913707968
4.825 2.83080363571606 2.85163458775584 2.85126082881468
4.85 2.83668151552883 2.85717657474948 2.85679056374652
4.875 2.84245900640149 2.86261501674811 2.86221818058559
4.9 2.84813587737831 2.86794980270135 2.86754352068048
4.925 2.85371190257855 2.8731808244238 2.8727664280382
4.95 2.85918686119513 2.87830797648198 2.87788674933237
4.975 2.86456053748009 2.88333115607459 2.88290433390035
5 2.86983272071808 2.88825026290589 2.88781903372902
5.025 2.87500320518877 2.89306519905181 2.89263070342858
5.05 2.87613159268106 2.89575929575111 2.89338635918912
5.075 2.87576253885483 2.89774728024616 2.89263305038862
5.1 2.87426702401134 2.89920758774187 2.89074296647051
5.125 2.87183915912199 2.9002338950347 2.88791074732532
5.15 2.8686043051664 2.90088633560532 2.88426207824822
5.175 2.86465306228716 2.90120769271543 2.87988781371079
5.2 2.86005629017477 2.90123041492051 2.87486817957924
5.225 2.85487325228953 2.90098022291115 2.86928719460497
5.25 2.84915674922393 2.90047817946894 2.86321814282834
5.275 2.84295674660368 2.89974197239442 2.85672822809587
5.3 2.83632314054889 2.89878675590866 2.84988164660378
5.325 2.82930792535263 2.89762572665276 2.84274157329678
5.35 2.82196683408116 2.896270531271 2.83537127509144
5.375 2.81436041213625 2.89473156236484 2.82783926010328
5.4 2.80655442274059 2.89301817778513 2.82021555519816
5.425 2.79861946467569 2.89113886572671 2.81256787182413
5.45 2.79062970934551 2.88910137059139 2.80495978943154
5.475 2.78266073946023 2.88691278991119 2.79744874370749
5.5 2.77478659079676 2.88457964960706 2.79008399949974
5.525 2.76707624373755 2.88210796285182 2.78290490597864
5.55 2.7595899505528 2.87950327643137 2.77593847999749
5.575 2.75235179267427 2.87677070753172 2.76919986549471
5.6 2.7454149767119 2.87391497318074 2.76271377229126
5.625 2.73880851273796 2.87094041405523 2.75646284082911
5.65 2.73252045631642 2.86785101396899 2.75043383274652
5.675 2.72654114877328 2.86465041604756 2.74461371272028
5.7 2.72086737317789 2.86134193634355 2.73901564879118
5.725 2.71543748966045 2.85792857543421 2.73357482074142
5.75 2.71025604610322 2.85441302835364 2.72827228118315
5.775 2.70524538914952 2.8507976930314 2.72312948661622
5.8 2.70041160396263 2.84708467721993 2.71805662461115
5.825 2.69566925067281 2.84327580367196 2.71306590431029
5.85 2.691033012686 2.83937261303745 2.70814204219068
5.875 2.68642859696078 2.83537636352243 2.70321472697835
5.9 2.68184559608259 2.83128802566191 2.69834770480643
5.925 2.67728109204038 2.82710826934993 2.69343639040227
5.95 2.67266796262375 2.82283743797638 2.68852591279687
5.975 2.66805207757297 2.81847553882122 2.68358438073539
6 2.66335806841372 2.81402208034478 2.67857779627258
6.025 2.65860668375782 2.80947590191987 2.67355459983237
6.05 2.6538014868174 2.8048347827081 2.66841837038025
6.075 2.64888469347817 2.80009433614959 2.66325915647084
6.1 2.64391311527477 2.79521753349796 2.65796070903215
6.125 2.63883182922773 2.79021070892275 2.65251588998435
6.15 2.63363831840624 2.78522588315308 2.64711727970331
6.175 2.62836732322928 2.78026297331576 2.64170430566409
6.2 2.62289373037122 2.77532184392775 2.63636711279617
6.225 2.61735561372602 2.77040231428508 2.63101173129989
6.25 2.61184047959809 2.76550416521678 2.62567829956767
6.275 2.60630519928189 2.76062714527034 2.62038578274225
6.3 2.60080419902276 2.75577097637401 2.61507281146892
6.325 2.59530195664154 2.75093535901119 2.60980353904789
6.35 2.589788964945 2.74611997693719 2.60454618904353
6.375 2.58430982481191 2.74132450146551 2.59927317617509
6.4 2.57881709959561 2.73654859534935 2.59404470508052
6.425 2.57332820264784 2.73179191628267 2.58881990812262
6.45 2.56786476041852 2.7270541200446 2.58358311994204
6.475 2.5623810089365 2.72233556069402 2.57837304273927
6.5 2.55691225337373 2.71763565777041 2.57318154816394
6.525 2.55145738941861 2.71295363206542 2.5679789263547
6.55 2.545982780148 2.70828916177375 2.56277269961569
6.575 2.54053075216611 2.70364192713864 2.55760948125255
6.6 2.53508000010924 2.69901161913321 2.55243820978585
6.625 2.5296152445465 2.69439794070998 2.54726219607726
6.65 2.52417441722793 2.68980060786063 2.54208413045727
6.675 2.51872643265452 2.68521935050241 2.53692788320515
6.7 2.51327378366738 2.6806539132073 2.53177694643141
6.725 2.50784215763802 2.67610405578859 2.52661934633602
6.75 2.50239721255623 2.67156955375883 2.5214577366579
6.775 2.49695487908288 2.66705019867238 2.5162930514354
6.8 2.49152902067496 2.66254579836463 2.51113121235608
6.825 2.48608758568253 2.65805617709911 2.50598184202565
6.85 2.48065424091956 2.65358117563319 2.50082613942075
6.875 2.47523190104554 2.64912065121179 2.4956657939678
6.9 2.46979433352609 2.64467447749813 2.49050144356518
6.925 2.46436885147817 2.64024254444961 2.48533340096753
6.95 2.45894853306286 2.63582475814614 2.48016173240372
6.975 2.45351502480914 2.63142104057782 2.4749865612414
7 2.44809560776324 2.62703132939791 2.46981292703434
7.025 2.44267600025802 2.62265557764673 2.46464703825876
7.05 2.43724770407731 2.61829375345111 2.45948070422552
7.075 2.43167385371884 2.61248839500257 2.4543157420796
7.1 2.42606500662446 2.60616219298762 2.44915348069501
7.125 2.42047780939044 2.59941280335349 2.44399504570367
7.15 2.41492654051545 2.5923007091254 2.43884209916001
7.175 2.40938646756352 2.58487127089354 2.4336977647184
7.2 2.40385825405933 2.57716150593577 2.428565884974
7.225 2.39835305228029 2.56920312149614 2.42318374096147
7.25 2.39284915258761 2.56102434489946 2.41741344574923
7.275 2.38734972447828 2.55265103718948 2.41159301414305
7.3 2.38186717692463 2.5441074161625 2.40570303644718
7.325 2.37638344746853 2.53541654252764 2.3997445987409
7.35 2.3709003343554 2.52660187603845 2.39372543774156
7.375 2.36543127831885 2.51769325388134 2.38765583770142
7.4 2.35996192187401 2.50870404547422 2.3815554568385
7.425 2.35449043403297 2.4996557309759 2.3754114661824
7.45 2.34903093567639 2.49057413866951 2.36922596875484
7.475 2.34357361198628 2.48149319778978 2.36300084109374
7.5 2.3381116384888 2.4724144074382 2.35673762061368
7.525 2.33265880165178 2.46338449501299 2.35043739756331
7.55 2.32721144506338 2.45440986147077 2.34411966452075
7.575 2.32175861081466 2.44553404092175 2.33779917326541
7.6 2.3163118081776 2.43674959514455 2.33144597431455
7.625 2.31087210258253 2.42813614420177 2.32506058258756
7.65 2.30542723757367 2.41967807924195 2.31867204796495
7.675 2.29998549181906 2.41138193464717 2.31229809553665
7.7 2.29455138706686 2.40328575229363 2.30587996356011
7.725 2.28911339639281 2.39510217535542 2.29945804746682
7.75 2.28367584724366 2.38678527676 2.29305016424583
7.775 2.278245516072 2.37834041057521 2.28657006888395
7.8 2.27281338841363 2.36977279914474 2.28014253149717
7.825 2.26737928749744 2.36108753883746 2.27361198953274
7.85 2.2619511861268 2.3522896044303 2.2671225057051
7.875 2.25652417536231 2.34338385231953 2.26054291621533
7.9 2.25109317123854 2.33437502273429 2.25392366377794
7.925 2.24566587401705 2.32526774110921 2.24730645119584
7.95 2.24024179539337 2.31606651875799 2.24063030543446
7.975 2.23481367678494 2.30677575297718 2.23388684042047
8 2.2293875786266 2.29739972803052 2.22697361355093
8.025 2.22396574340565 2.28794261338169 2.21989540462262
8.05 2.218540677069 2.27840846209523 2.21265697610075
8.075 2.21311545676291 2.26880120968815 2.20526320687562
8.1 2.20769397736928 2.25912467302707 2.19771905701075
8.125 2.20227052774833 2.24938254962115 2.19002953259786
8.15 2.19684545643362 2.23957841724023 2.18219965919399
8.175 2.19142354967406 2.2297157336585 2.17423446145704
8.2 2.18600159339169 2.21979783646397 2.16613894728016
8.225 2.18057692907742 2.20982794295016 2.15791810104563
8.25 2.17515434576727 2.19980915012122 2.14957688427354
8.275 2.16973337992213 2.18974443484185 2.14112022600285
8.3 2.16430967138853 2.1796366541589 2.13255301301592
8.325 2.1588868556058 2.16948854581655 2.12388008136294
8.35 2.1534661928637 2.15930272898184 2.11510620893284
8.375 2.1480433028149 2.14908170519195 2.10623610882392
8.4 2.14262029933508 2.13882785952994 2.0972744015581
8.425 2.13719949159295 2.12854346203129 2.08822559572553
8.45 2.13177731477686 2.11823066931926 2.07909408403994
8.475 2.12635415223916 2.1078915313126 2.06988414361348
8.5 2.12093286457094 2.09752799361951 2.06059993629431
8.525 2.11551127234876 2.08714189062253 2.05124550873829
8.55 2.11008794335048 2.07673494590443 2.04182479229653
8.575 2.10466581226116 2.0663087805786 2.0323415671243
8.6 2.09924441505243 2.05586491615748 2.02279943964145
8.625 2.09382118087122 2.04540477754141 2.01320184509514
8.65 2.08839843156476 2.03492969612899 2.00355205524383
8.675 2.08297678811453 2.02444091303002 1.99385318526732
8.7 2.07755357047192 2.0139395823636 1.98410820003906
8.725 2.07213022643217 2.00342677462285 1.97431991316086
8.75 2.06670805839769 1.99290320068781 1.96449097022861
8.775 2.06128479042336 1.98236942330982 1.95462382991758
8.8 2.05586087198665 1.97182696460076 1.94472076512939
8.825 2.05043798887122 1.96127658634059 1.9347838751701
8.85 2.04501461507606 1.95071898531332 1.92481509706871
8.875 2.03959014251486 1.94015479564489 1.91481621607478
8.9 2.0341663511311 1.92958459225557 1.90478887400738
8.925 2.02874273739351 1.9190089040149 1.8947345634435
8.95 2.02331786573644 1.90842820281108 1.8846546115914
8.975 2.01789327595809 1.89784290568768 1.87455017915848
9 2.01246919441003 1.8872533824874 1.86442227677579
9.025 2.00704398164754 1.8766599603155 1.8542717860672
9.05 2.00161869310805 1.86606292661511 1.84409946711886
9.075 1.99619403093997 1.85546253214484 1.8339059692792
9.1 1.99076850242278 1.84485899386708 1.82369183982615
9.125 1.98534259508593 1.83425249774554 1.81345752390998
9.15 1.97991730399794 1.82364320145108 1.80320337223609
9.175 1.9744915099715 1.81303123697544 1.79292915016662
9.2 1.96906507994463 1.8024166645886 1.78263477148806
9.225 1.9636391269291 1.79179883700811 1.77232109913473
9.25 1.95821312027028 1.78117860793613 1.76198818914752
9.275 1.95278632717294 1.77055602907433 1.75163605977123
9.3 1.94735980812876 1.75993113915086 1.74126473038866
9.325 1.94193356257942 1.74930396560298 1.73087425894228
9.35 1.9365065925947 1.73867452654033 1.72046474197624
9.375 1.9310797028098 1.72804283262225 1.71003630939122
9.4 1.92565325003706 1.71740888968861 1.69958911966033
9.425 1.92022623666488 1.70677270221569 1.68912333822811
9.45 1.91479914456579 1.69613427144948 1.67863915317188
9.475 1.90937256801177 1.68549359497765 1.6681367862401
9.5 1.90394567148331 1.67485067118086 1.65761647841934
9.525 1.89851856577763 1.66420550063316 1.64707848201493
9.55 1.8930919810742 1.65355808742277 1.63652305855041
9.575 1.88766538046982 1.64290844040117 1.62595047694871
9.6 1.88223847211383 1.63225657436214 1.61536101198519
9.625 1.87681200349986 1.62160189844705 1.60475494298624
9.65 1.87138584580691 1.61094485851681 1.59413255274893
9.675 1.86595941743976 1.60028570861904 1.58349289419104
9.7 1.86053334075258 1.58962450141698 1.57283706967305
9.725 1.85510776338936 1.57896130081068 1.56216579547675
9.75 1.84968203206074 1.56829618251192 1.55147936178603
9.775 1.84425658716056 1.5576292346882 1.54077806062471
9.8 1.83883176530103 1.54696055858138 1.53006218451124
9.825 1.83340696261592 1.53629026907577 1.51933202641623
9.85 1.82798239947971 1.52561849520686 1.50858787368023
9.875 1.82255852991473 1.51494538061121 1.49783001705454
9.9 1.81713489077393 1.50427108391853 1.48705875288162
9.925 1.81171146159181 1.49359577908633 1.47627437900067
9.95 1.80628872970491 1.48291965567812 1.46547719428033
9.975 1.80086649394211 1.47224291908591 1.45466749893157
10 1.79544450022646 1.46156579069784 1.44384559483239
10.025 1.79002319293986 1.45088850801187 1.43301178586789
10.05 1.78460256211944 1.44021089384367 1.42216637828006
10.075 1.77918224141509 1.42953361256935 1.41130910075296
10.1 1.77376257848888 1.41885704686873 1.4004398347544
10.125 1.76834687118928 1.40818150382277 1.3895599426224
10.15 1.76293482580267 1.39750730523292 1.37866974510053
10.175 1.75752534353839 1.38683477449231 1.36776956746304
10.2 1.75211727994769 1.37616421990986 1.35685973942098
10.225 1.74670943005221 1.36549594923437 1.34594059546234
10.25 1.74130138690035 1.35483027707668 1.33501247512178
10.275 1.73589314671295 1.34416752489941 1.324075723225
10.3 1.73048456013325 1.33350802044164 1.31313069010672
10.325 1.72507568653746 1.32285209718967 1.3021777209299
10.35 1.71966679687339 1.31220009407129 1.29121714095124
10.375 1.71425799086607 1.30155235520379 1.28024926009943
10.4 1.70884927873297 1.29090922968368 1.26927439150802
10.425 1.7034408460709 1.28027107141391 1.25829284908198
10.45 1.6980327983234 1.26963823896663 1.24730475840951
10.475 1.69262509968177 1.25901109548057 1.23630948336976
10.5 1.68721782157323 1.24839002026505 1.22530853756889
10.525 1.68181104704307 1.23777545771984 1.21430224312075
10.55 1.676404755119 1.22716776902978 1.20329092262546
10.575 1.67099893628141 1.21656733985984 1.19227489969863
10.6 1.66559365117464 1.20597455675322 1.18125449883602
10.625 1.66018892592715 1.19538981087028 1.17023004527658
10.65 1.65478469415354 1.18481349812671 1.15920186486348
10.675 1.64938099044042 1.17424601936497 1.14817028390555
10.7 1.64397789920961 1.16368778055959 1.13713562904895
10.725 1.63857531242023 1.15313919305611 1.1260982271623
10.75 1.63317416037686 1.14260067384221 1.11505840522816
10.775 1.62778112662835 1.13207264585335 1.10401649023958
10.8 1.62238874397817 1.12155553831387 1.09297280910687
10.825 1.61699369891545 1.11104978710844 1.08192713672266
10.85 1.6115974275998 1.10055583518184 1.07088002053241
10.875 1.60620066232768 1.0900741329568 1.05983219036567
10.9 1.6008035974738 1.0796051387416 1.0487839791648
10.925 1.59540679869454 1.06914932076171 1.03773571452637
10.95 1.59001022074797 1.05870716383233 1.02668772368118
10.975 1.58461386394871 1.04827916792524 1.01564033349843
11 1.57921810855428 1.03786582799055 1.00459387050432
11.025 1.57382274451908 1.02746764917007 0.993548660917114
11.05 1.56842767984364 1.01708575514083 0.982505030695788
11.075 1.56303328106666 1.00672025421846 0.97146330560768
11.1 1.55763929026965 0.99637155550325 0.960423811321778
11.125 1.55221774326142 0.986040212148214 0.949386873517551
11.15 1.54679424705828 0.975726787842881 0.93835281800298
11.175 1.54137087830512 0.965431860107238 0.927321821800771
11.2 1.53594814644665 0.955156021041851 0.916294185753801
11.225 1.53052619403759 0.944899878115578 0.905270500608607
11.25 1.52510436594242 0.934664054991928 0.894251104925334
11.275 1.51968211658136 0.924449192395213 0.883236329425687
11.3 1.5142589935742 0.914255949017692 0.872226505994999
11.325 1.5088341226345 0.904085002469035 0.861221967931644
11.35 1.50340674532257 0.893937050269465 0.850223050219844
11.375 1.49797609109831 0.88381281088808 0.839230089825573
11.4 1.49254108202371 0.873713024827881 0.828243426016493
11.425 1.4871006608389 0.863638455759173 0.817263400706861
11.45 1.48166008227274 0.853589891703034 0.806290358827951
11.475 1.47622241940153 0.843568146266671 0.795324648724583
11.5 1.47078127015212 0.833574059932527 0.784366622578435
11.525 1.46533299779898 0.823608501403108 0.773416636858928
11.55 1.45987593090936 0.813672369003545 0.762475380083068
11.575 1.45440918776228 0.803766592144013 0.751543022994769
11.6 1.44893217411955 0.793892132844176 0.740619920003303
11.625 1.44344490467341 0.784049990963996 0.72970645428021
11.65 1.43794721776585 0.774241224384511 0.71880301365899
11.675 1.43243887687866 0.764466940867309 0.707909993636168
11.7 1.42692062555636 0.754728250728902 0.697027798044137
11.725 1.42139288207638 0.74502630560535 0.686156839761566
11.75 1.41585579632994 0.73536230039738 0.675297541463475
11.775 1.41031103526407 0.725737475293923 0.664450336413152
11.8 1.40475969473163 0.716153117876537 0.653615672496022
11.825 1.39920204367567 0.70661056530715 0.642794019608715
11.85 1.39364026786722 0.697111206601506 0.63198586672526
11.875 1.38807619083162 0.687656484990637 0.621191700224219
11.9 1.38250941924846 0.678247900372636 0.610412021865088
11.925 1.37694209742531 0.668887011855791 0.599647604803806
11.95 1.37137651969706 0.659575440393564 0.588899675935149
11.975 1.36581144785563 0.65031487151982 0.578167948582543
12 1.36024800635097 0.641107058187906 0.567453008530519
12.025 1.35468835653068 0.631953823703784 0.556755452750049
12.05 1.3491326805776 0.622857064760348 0.546075901144439
12.075 1.34357938430957 0.613818754574058 0.535414998108429
12.1 1.33803036263301 0.604840946124855 0.524773414186887
12.125 1.33248710138998 0.595925775500089 0.514151847841302
12.15 1.32694716786164 0.58707546534247 0.503551027332839
12.175 1.32141077626209 0.57829232840218 0.492971712731442
12.2 1.31587965344862 0.569578771193042 0.482414698061423
12.225 1.31035426005176 0.560937297752276 0.471880813594946
12.25 1.30483169962541 0.552370546634949 0.461370928305934
12.275 1.29931318869773 0.543881289394086 0.450885952498161
12.3 1.29380005446741 0.535472367215779 0.440426840622715
12.325 1.28829211423111 0.52714671514307 0.429994612656748
12.35 1.28278689201694 0.518907386128146 0.419590384188316
12.375 1.27728595655642 0.510757555390526 0.409215278578871
12.4 1.27179042945907 0.502702186912114 0.398870463842916
12.425 1.26629976315339 0.494748789360481 0.388557170025385
12.45 1.26081209616657 0.486895905168782 0.378276693585923
12.475 1.25532901043314 0.47914728355786 0.368030402143721
12.5 1.24985148162772 0.471506820376556 0.357819739595189
12.525 1.24437898187263 0.463978563109733 0.347646231650331
12.55 1.23891010990619 0.456566716044736 0.337512272419921
12.575 1.23344637366735 0.449275645627122 0.327418851579652
12.6 1.22798868976059 0.442109886047568 0.317367592297484
12.625 1.22253658188541 0.435074145116291 0.307360387929773
12.65 1.21708915086419 0.428173310499784 0.297399245532289
12.675 1.21164777919529 0.421412456418731 0.287486295563716
12.7 1.2062132664083 0.414796850936864 0.277623801493429
12.725 1.20078530148288 0.408347031503347 0.267814283154627
12.75 1.19536353256637 0.402055425770383 0.258060366543985
12.775 1.18994916412545 0.395927349078838 0.248364791848832
12.8 1.18454296115817 0.389968991997798 0.238730506295986
12.825 1.17914480217079 0.384186796155733 0.229162539011438
12.85 1.17375500141245 0.37858747249814 0.21966283397707
12.875 1.16837462688923 0.373178023753833 0.210235027647382
12.9 1.16300439263943 0.367965772497307 0.200883017839622
12.925 1.15764470902657 0.36295921918681 0.191610987614503
12.95 1.15229659164055 0.358189233330855 0.18242343199267
12.975 1.14696098819863 0.353642435805184 0.173325187931336
13 1.14163892983332 0.349328053049437 0.164321468121504
13.025 1.13633215726196 0.345256004415201 0.15541789930673
13.05 1.13104210328739 0.341437073248624 0.146620566000611
13.075 1.1257701171188 0.337883154741488 0.137936060726526
13.1 1.12051946173367 0.334607629581807 0.129371660073478
13.125 1.11529378915269 0.33163615041887 0.120935327419555
13.15 1.11009670940373 0.329014135370699 0.112635627044842
13.175 1.10495847145888 0.32674620476176 0.10448190950191
13.2 1.09994170256061 0.324856047619863 0.0964844632589147
13.225 1.09504939809756 0.323381838044985 0.0886694291011867
13.25 1.09011331795494 0.322363087169752 0.0810440500757011
13.275 1.08507024749117 0.321997610681803 0.0736172904990007
13.3 1.07988624341112 0.321972410517818 0.0664060869633484
13.325 1.07462045830479 0.321971400811289 0.0594302900607646
13.35 1.06930702336694 0.321970404402449 0.0527147073170906
13.375 1.06396268449325 0.321969421099324 0.0462963680759222
13.4 1.05860339357446 0.321968450713155 0.0402490065966897
13.425 1.05323241798007 0.32196749305834 0.0345726896901217
13.45 1.04785570251545 0.321966547952367 0.0292676943202489
13.475 1.0424763453622 0.321965615215753 0.024348808818488
13.5 1.03709279175723 0.321964694671986 0.0198308602282998
13.525 1.03170936574 0.321963786147463 0.0157916591370465
13.55 1.02632378127862 0.321962889471434 0.0121981894932864
13.575 1.02093774763679 0.321962004475948 0.00905412558708271
13.6 1.01555207672795 0.321961130995795 0.00637432517996455
13.625 1.01016455513852 0.321960268868454 0.00424113763811845
13.65 1.00477796648268 0.321959417934041 0.00263332934632937
13.675 0.999390137502166 0.321958578035259 0.00156203353071619
13.7 0.99400233947111 0.321957749017346 0.00127406075304081
13.725 0.988614941620025 0.321956930728026 0.00127267776623109
13.75 0.983226222022265 0.321956123017466 0.00127239296290098
13.775 0.977838292681308 0.321955325738223 0.00127211205250644
13.8 0.972449326283111 0.321954538745203 0.00127183498048603
13.825 0.967060572596978 0.321953761895615 0.00127156169314872
13.85 0.961672041659763 0.32195299504893 0.00127129213765626
13.875 0.956282518548356 0.321952238066833 0.00127102626200757
13.9 0.950893617821821 0.321951490813187 0.00127076401502186
13.925 0.945503856395065 0.32195075315399 0.00127050534632414
13.95 0.94011435771615 0.321950024957336 0.00127025020632869
13.975 0.934724887176106 0.321949306093376 0.00126999854622458
14 0.92933473781238 0.321948596434278 0.00126975031796141
14.025 0.923945083026518 0.321947895854195 0.00126950547423452
14.05 0.918554709183474 0.321947204229223 0.0012692639684711
14.075 0.913164624211406 0.321946521437368 0.00126902575481662
14.1 0.907774401434565 0.321945847358513 0.00126879078812175
14.125 0.902383780080335 0.321945181874381 0.00126855902392881
14.15 0.896993523472483 0.321944524868503 0.00126833041845929
14.175 0.891602677013452 0.321943876226185 0.0012681049286014
14.2 0.886212123517413 0.320056625238541 0.00126788251189807
14.225 0.880821303179317 0.316521598118535 0.00126766312653435
14.25 0.875430342057688 0.312165116085802 0.00126744673132693
14.275 0.870039602855013 0.307371076225563 0.00126723328571171
14.3 0.864648405163469 0.302336381303116 0.00126702274973276
14.325 0.859257479405459 0.297166517032511 0.0012668150840322
14.35 0.853866218722566 0.291919445687797 0.00126661024983862
14.375 0.848475030072145 0.286627542343295 0.00126640820895716
14.4 0.843083896855715 0.281309065545504 0.00126620892375949
14.425 0.837692458929732 0.275974410413451 0.00126601235717309
14.45 0.832301247547107 0.270629567883142 0.00126581847267206
14.475 0.826909724710227 0.265277976016338 0.00126562723426699
14.5 0.821518348882884 0.259921684947018 0.0012654386064971
14.525 0.816126869071623 0.254561903751304 0.00126525255441881
14.55 0.810735280652844 0.249199362512985 0.00126506904359887
14.575 0.805343837137921 0.243834554075575 0.00126486975525801
14.6 0.799952137998222 0.238467754233797 0.0012646697564059
14.625 0.794560597324104 0.233099220836133 0.00126446975754283
14.65 0.789168867957489 0.227729068779413 0.00126426975867114
14.675 0.78377719088785 0.222357471227409 0.00126406975979039
14.7 0.778385520168324 0.216984486932535 0.00126386976090269
14.725 0.772993702214886 0.211610248226842 0.00126366976200824
14.75 0.767602010856782 0.206234802239796 0.00126346976310893
14.775 0.762210136361851 0.200858246038205 0.0012632697642048
14.8 0.756818365415404 0.195480638808218 0.00126306976529577
14.825 0.751426482097768 0.190102037795013 0.00126286976638347
14.85 0.746034607224063 0.184722521290809 0.00126266976746771
14.875 0.740642769512691 0.179342126523997 -2.85036751146439e-15
14.9 0.735250805559373 0.173960917301194 -2.85036751146439e-15
14.925 0.72985893543711 0.168578950906188 -2.85036751146439e-15
14.95 0.724466935607211 0.163196268451042 -2.85036751146439e-15
14.975 0.719075007128701 0.157812910965487 -2.85036751146439e-15
15 0.713683002870783 0.152428935933315 -2.85036751146439e-15
15.025 0.708291000906164 0.147044383069127 -2.85036751146439e-15
15.05 0.702899026075323 0.141659291747185 -2.85036751146439e-15
15.075 0.697506961760267 0.136273700550374 -2.85036751146439e-15
15.1 0.692114965066552 0.130887646270124 -2.85036751146439e-15
15.125 0.686722873538882 0.12550116562052 -2.85036751146439e-15
15.15 0.681330837644091 0.120114296574817 -2.85036751146439e-15
15.175 0.675938739252401 0.114727072410445 -2.85036751146439e-15
15.2 0.670546654895106 0.109339523048773 -2.85036751146439e-15
15.225 0.665154570734927 0.103951682243794 -2.85036751146439e-15
15.25 0.659762437863328 0.098563581755462 -2.85036751146439e-15
15.275 0.654370349825048 0.0931752493319796 -2.85036751146439e-15
15.3 0.648978192537082 0.0877867080214457 -2.85036751146439e-15
15.325 0.64358608062514 0.0823979680570327 -2.85036751146439e-15
15.35 0.63819391233263 0.0770090553229602 -2.85036751146439e-15
15.375 0.632801771015801 0.0716199749826529 -2.85036751146439e-15
15.4 0.627409601676778 0.0662307430652927 -2.85036751146439e-15
15.425 0.622017427107418 0.0608413614355806 -2.85036751146439e-15
15.45 0.616625267240969 0.055451843935189 -2.85036751146439e-15
15.475 0.611233065733199 0.0500621967076202 -2.85036751146439e-15
15.5 0.60584089579141 0.044672426406539 -2.85036751146439e-15
15.525 0.60044868002115 0.0392825383608217 -2.85036751146439e-15
15.55 0.595056494292514 0.0338925397899277 -2.85036751146439e-15
15.575 0.589664271384779 0.0285024365266789 -2.85036751146439e-15
15.6 0.584272067362443 0.023112235968353 -2.85036751146439e-15
15.625 0.578879842211576 0.0177219441178194 -2.85036751146439e-15
15.65 0.573487618398634 0.0123315736096471 -2.85036751146439e-15
15.675 0.568095395829899 0.00694114844781814 -2.85036751146439e-15
15.7 0.562703153390408 0.00155080680578343 -2.85036751146439e-15
15.725 0.557310928690168 -4.10869255285107e-15 -2.85036751146439e-15
15.75 0.551918674981138 -4.10869255285107e-15 -2.85036751146439e-15
15.775 0.546526441535495 -4.10869255285107e-15 -2.85036751146439e-15
15.8 0.541134180595636 -4.10869255285107e-15 -2.85036751146439e-15
15.825 0.535741937449817 -4.10869255285107e-15 -2.85036751146439e-15
15.85 0.530349672124966 -4.10869255285107e-15 -2.85036751146439e-15
15.875 0.524957418711123 -4.10869255285107e-15 -2.85036751146439e-15
15.9 0.519565150787765 -4.10869255285107e-15 -2.85036751146439e-15
15.925 0.514172886999564 -4.10869255285107e-15 -2.85036751146439e-15
15.95 0.508780617546874 -4.10869255285107e-15 -2.85036751146439e-15
15.975 0.503388343677584 -4.10869255285107e-15 -2.85036751146439e-15
16 0.497996073949028 -4.10869255285107e-15 -2.85036751146439e-15
16.025 0.492603791642536 -4.10869255285107e-15 -2.85036751146439e-15
16.05 0.487211518777084 -4.10869255285107e-15 -2.85036751146439e-15
16.075 0.481819230696391 -4.10869255285107e-15 -2.85036751146439e-15
16.1 0.476426953193646 -4.10869255285107e-15 -2.85036751146439e-15
16.125 0.471034660723186 -4.10869255285107e-15 -2.85036751146439e-15
16.15 0.465642378575213 -4.10869255285107e-15 -2.85036751146439e-15
16.175 0.460250082650763 -4.10869255285107e-15 -2.85036751146439e-15
16.2 0.454857795950332 -4.10869255285107e-15 -2.85036751146439e-15
16.225 0.449465497164864 -4.10869255285107e-15 -2.85036751146439e-15
16.25 0.444073206122199 -4.10869255285107e-15 -2.85036751146439e-15
16.275 0.438680904847463 -4.10869255285107e-15 -2.85036751146439e-15
16.3 0.433288609764564 -4.10869255285107e-15 -2.85036751146439e-15
16.325 0.427896306225779 -4.10869255285107e-15 -2.85036751146439e-15
16.35 0.422504007462262 -4.10869255285107e-15 -2.85036751146439e-15
16.375 0.417111701789563 -4.10869255285107e-15 -2.85036751146439e-15
16.4 0.411719399731004 -4.10869255285107e-15 -2.85036751146439e-15
16.425 0.406327091997287 -4.10869255285107e-15 -2.85036751146439e-15
16.45 0.400934787029068 -4.10869255285107e-15 -2.85036751146439e-15
16.475 0.395542477278582 -4.10869255285107e-15 -2.85036751146439e-15
16.5 0.39015016976552 -4.10869255285107e-15 -2.85036751146439e-15
16.525 0.38475785803555 -4.10869255285107e-15 -2.85036751146439e-15
16.55 0.379365548306686 -4.10869255285107e-15 -2.85036751146439e-15
16.575 0.373973234643803 -4.10869255285107e-15 -2.85036751146439e-15
16.6 0.368580922981452 -4.10869255285107e-15 -2.85036751146439e-15
16.625 0.363188607453409 -4.10869255285107e-15 -2.85036751146439e-15
16.65 0.357796294085752 -4.10869255285107e-15 -2.85036751146439e-15
16.675 0.352403976789943 -4.10869255285107e-15 -2.85036751146439e-15
16.7 0.347011661886422 -4.10869255285107e-15 -2.85036751146439e-15
16.725 0.341619342955634 -4.10869255285107e-15 -2.85036751146439e-15
16.75 0.336227026624549 -4.10869255285107e-15 -2.85036751146439e-15
16.775 0.330834706230593 -4.10869255285107e-15 -2.85036751146439e-15
16.8 0.325442388518328 -4.10869255285107e-15 -2.85036751146439e-15
16.825 0.320050066874047 -4.10869255285107e-15 -2.85036751146439e-15
16.85 0.314657747765547 -4.10869255285107e-15 -2.85036751146439e-15
16.875 0.309265425125607 -4.10869255285107e-15 -2.85036751146439e-15
16.9 0.3038731045457 -4.10869255285107e-15 -2.85036751146439e-15
16.925 0.298480781206495 -4.10869255285107e-15 -2.85036751146439e-15
16.95 0.293088459155111 -4.10869255285107e-15 -2.85036751146439e-15
16.975 0.287696135572789 -4.10869255285107e-15 -2.85036751146439e-15
17 0.282303811804511 -4.10869255285107e-15 -2.85036751146439e-15
17.025 0.276911488006785 -4.10869255285107e-15 -2.85036751146439e-15
17.05 0.27151916260996 -4.10869255285107e-15 -2.85036751146439e-15
17.075 0.266126838312807 -4.10869255285107e-15 -2.85036751146439e-15
17.1 0.260734511866953 -4.10869255285107e-15 -2.85036751146439e-15
17.125 0.255342186680461 -4.10869255285107e-15 -2.85036751146439e-15
17.15 0.249949859776176 -4.10869255285107e-15 -2.85036751146439e-15
17.175 0.244557533531533 -4.10869255285107e-15 -2.85036751146439e-15
17.2 0.239165206763254 -4.10869255285107e-15 -2.85036751146439e-15
17.225 0.233772879045085 -4.10869255285107e-15 -2.85036751146439e-15
17.25 0.228380551980909 -4.10869255285107e-15 -2.85036751146439e-15
17.275 0.222988223463136 -4.10869255285107e-15 -2.85036751146439e-15
17.3 0.217595895590514 -4.10869255285107e-15 -2.85036751146439e-15
17.325 0.212203567194161 -4.10869255285107e-15 -2.85036751146439e-15
17.35 0.206811238186506 -4.10869255285107e-15 -2.85036751146439e-15
17.375 0.201418909564551 -4.10869255285107e-15 -2.85036751146439e-15
17.4 0.19602657994303 -4.10869255285107e-15 -2.85036751146439e-15
17.425 0.190634250616834 -4.10869255285107e-15 -2.85036751146439e-15
17.45 0.185241921174425 -4.10869255285107e-15 -2.85036751146439e-15
17.475 0.179849590894879 -4.10869255285107e-15 -2.85036751146439e-15
17.5 0.174457260925098 -4.10869255285107e-15 -2.85036751146439e-15
17.525 0.169064930772151 -4.10869255285107e-15 -2.85036751146439e-15
17.55 0.163672599983958 -4.10869255285107e-15 -2.85036751146439e-15
17.575 0.158280269401479 -4.10869255285107e-15 -2.85036751146439e-15
17.6 0.152887938684406 -4.10869255285107e-15 -2.85036751146439e-15
17.625 0.147495607425854 -4.10869255285107e-15 -2.85036751146439e-15
17.65 0.142103276276092 -4.10869255285107e-15 -2.85036751146439e-15
17.675 0.136710945026936 -4.10869255285107e-15 -2.85036751146439e-15
17.7 0.131318613497682 -4.10869255285107e-15 -2.85036751146439e-15
17.725 0.125926281760665 -4.10869255285107e-15 -2.85036751146439e-15
17.75 0.120533950014501 -4.10869255285107e-15 -2.85036751146439e-15
17.775 0.115141618156467 -4.10869255285107e-15 -2.85036751146439e-15
17.8 0.109749286133913 -4.10869255285107e-15 -2.85036751146439e-15
17.825 0.104356953883478 -4.10869255285107e-15 -2.85036751146439e-15
17.85 0.0989646216023173 -4.10869255285107e-15 -2.85036751146439e-15
17.875 0.0935722892240644 -4.10869255285107e-15 -2.85036751146439e-15
17.9 0.0881799567397083 -4.10869255285107e-15 -2.85036751146439e-15
17.925 0.0827876241471972 -4.10869255285107e-15 -2.85036751146439e-15
17.95 0.0773952914484985 -4.10869255285107e-15 -2.85036751146439e-15
17.975 0.0720029586478358 -4.10869255285107e-15 -2.85036751146439e-15
18 0.0666106257506561 -4.10869255285107e-15 -2.85036751146439e-15
18.025 0.0612182927629968 -4.10869255285107e-15 -2.85036751146439e-15
18.05 0.0558259596911116 -4.10869255285107e-15 -2.85036751146439e-15
18.075 0.0504336265412581 -4.10869255285107e-15 -2.85036751146439e-15
18.1 0.0450412933195548 -4.10869255285107e-15 -2.85036751146439e-15
18.125 0.0396489600319188 -4.10869255285107e-15 -2.85036751146439e-15
18.15 0.0342566266761993 -4.10869255285107e-15 -2.85036751146439e-15
18.175 0.0288642932237922 -4.10869255285107e-15 -2.85036751146439e-15
18.2 0.0234719597353732 -4.10869255285107e-15 -2.85036751146439e-15
18.225 0.0180796261690394 -4.10869255285107e-15 -2.85036751146439e-15
18.25 0.0126872925534518 -4.10869255285107e-15 -2.85036751146439e-15
18.275 0.00729495888838169 -4.10869255285107e-15 -2.85036751146439e-15
18.3 0.00190262522524553 -4.10869255285107e-15 -2.85036751146439e-15
18.325 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.35 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.375 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.4 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.425 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.45 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.475 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.5 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.525 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.55 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.575 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.6 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.625 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.65 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.675 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.7 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.725 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.75 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.775 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.8 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.825 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.85 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.875 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.9 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.925 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.95 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
18.975 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.025 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.05 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.075 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.1 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.125 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.15 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.175 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.2 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.225 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.25 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.275 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.3 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.325 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.35 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.375 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.4 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.425 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.45 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.475 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.5 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.525 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.55 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.575 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.6 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.625 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.65 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.675 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.7 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.725 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.75 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.775 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.8 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.825 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.85 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.875 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.9 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.925 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.95 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
19.975 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15
20 1.90212429140857e-15 -4.10869255285107e-15 -2.85036751146439e-15


==> dat_20260612-004054-125_s1_c1.dat <==
0.025 0.000 0.740 0.260
0.050 0.000 0.740 0.260
0.075 0.000 0.740 0.260
0.100 0.000 0.740 0.260
0.125 0.000 0.740 0.260
0.150 0.000 0.740 0.260
0.175 0.000 0.740 0.260
0.200 0.000 0.740 0.260
0.225 0.000 0.740 0.260
0.250 0.000 0.740 0.260
0.275 0.000 0.740 0.260
0.300 0.000 0.740 0.260
0.325 0.000 0.740 0.260
0.350 0.000 0.740 0.260
0.375 0.000 0.740 0.260
0.400 0.000 0.740 0.260
0.425 0.000 0.740 0.260
0.450 0.000 0.740 0.260
0.475 0.000 0.740 0.260
0.500 0.000 0.740 0.260
0.525 0.000 0.740 0.260
0.550 0.000 0.740 0.260
0.575 0.000 0.740 0.260
0.600 0.000 0.740 0.260
0.625 0.000 0.740 0.260
0.650 0.000 0.740 0.260
0.675 0.000 0.740 0.260
0.700 0.000 0.740 0.260
0.725 0.000 0.740 0.260
0.750 0.000 0.740 0.260
0.775 0.000 0.740 0.260
0.800 0.000 0.740 0.260
0.825 0.000 0.740 0.260
0.850 0.000 0.740 0.260
0.875 0.000 0.740 0.260
0.900 0.000 0.740 0.260
0.925 0.000 0.740 0.260
0.950 0.000 0.740 0.260
0.975 0.000 0.740 0.260
1.000 1.000 0.740 0.260
1.025 1.000 0.740 0.260
1.050 0.996 0.740 0.260
1.075 0.991 0.740 0.260
1.100 0.987 0.740 0.260
1.125 0.982 0.740 0.260
1.150 0.977 0.740 0.260
1.175 0.972 0.740 0.260
1.200 0.967 0.740 0.260
1.225 0.961 0.740 0.260
1.250 0.955 0.740 0.260
1.275 0.949 0.740 0.260
1.300 0.943 0.740 0.260
1.325 0.936 0.740 0.260
1.350 0.929 0.740 0.260
1.375 0.922 0.740 0.260
1.400 0.915 0.740 0.260
1.425 0.908 0.740 0.260
1.450 0.901 0.740 0.260
1.475 0.893 0.740 0.260
1.500 0.886 0.740 0.260
1.525 0.879 0.740 0.260
1.550 0.871 0.740 0.260
1.575 0.864 0.740 0.260
1.600 0.857 0.740 0.260
1.625 0.850 0.740 0.260
1.650 0.843 0.740 0.260
1.675 0.837 0.740 0.260
1.700 0.830 0.740 0.260
1.725 0.824 0.740 0.260
1.750 0.818 0.740 0.260
1.775 0.812 0.740 0.260
1.800 0.807 0.740 0.260
1.825 0.801 0.740 0.260
1.850 0.796 0.740 0.260
1.875 0.791 0.740 0.260
1.900 0.786 0.740 0.260
1.925 0.782 0.740 0.260
1.950 0.781 0.740 0.260
1.975 0.777 0.740 0.260
2.000 0.773 0.740 0.260
2.025 0.769 0.740 0.260
2.050 0.765 0.740 0.260
2.075 0.762 0.740 0.260
2.100 0.758 0.740 0.260
2.125 0.755 0.740 0.260
2.150 0.752 0.740 0.260
2.175 0.748 0.740 0.260
2.200 0.745 0.740 0.260
2.225 0.742 0.740 0.260
2.250 0.739 0.740 0.260
2.275 0.736 0.740 0.260
2.300 0.733 0.740 0.260
2.325 0.730 0.740 0.260
2.350 0.727 0.740 0.260
2.375 0.724 0.740 0.260
2.400 0.721 0.740 0.260
2.425 0.718 0.740 0.260
2.450 0.715 0.740 0.260
2.475 0.712 0.740 0.260
2.500 0.709 0.740 0.260
2.525 0.706 0.740 0.260
2.550 0.703 0.740 0.260
2.575 0.700 0.740 0.260
2.600 0.697 0.740 0.260
2.625 0.694 0.740 0.260
2.650 0.691 0.740 0.260
2.675 0.688 0.740 0.260
2.700 0.685 0.740 0.260
2.725 0.682 0.740 0.260
2.750 0.679 0.740 0.260
2.775 0.676 0.740 0.260
2.800 0.673 0.740 0.260
2.825 0.671 0.740 0.260
2.850 0.668 0.740 0.260
2.875 0.665 0.740 0.260
2.900 0.662 0.740 0.260
2.925 0.659 0.740 0.260
2.950 0.656 0.740 0.260
2.975 0.653 0.740 0.260
3.000 0.650 0.740 0.260
3.025 0.647 0.740 0.260
3.050 0.644 0.740 0.260
3.075 0.641 0.740 0.260
3.100 0.637 0.740 0.260
3.125 0.634 0.740 0.260
3.150 0.631 0.740 0.260
3.175 0.628 0.740 0.260
3.200 0.625 0.740 0.260
3.225 0.622 0.740 0.260
3.250 0.619 0.740 0.260
3.275 0.616 0.740 0.260
3.300 0.613 0.740 0.260
3.325 0.609 0.740 0.260
3.350 0.606 0.740 0.260
3.375 0.603 0.740 0.260
3.400 0.600 0.740 0.260
3.425 0.597 0.740 0.260
3.450 0.593 0.740 0.260
3.475 0.590 0.740 0.260
3.500 0.584 0.740 0.260
3.525 0.580 0.740 0.260
3.550 0.577 0.740 0.260
3.575 0.574 0.740 0.260
3.600 0.570 0.740 0.260
3.625 0.567 0.740 0.260
3.650 0.564 0.740 0.260
3.675 0.560 0.740 0.260
3.700 0.557 0.740 0.260
3.725 0.553 0.740 0.260
3.750 0.550 0.740 0.260
3.775 0.547 0.740 0.260
3.800 0.543 0.740 0.260
3.825 0.540 0.740 0.260
3.850 0.536 0.740 0.260
3.875 0.533 0.740 0.260
3.900 0.529 0.740 0.260
3.925 0.526 0.740 0.260
3.950 0.522 0.740 0.260
3.975 0.518 0.740 0.260
4.000 0.515 0.740 0.260
4.025 0.511 0.740 0.260
4.050 0.508 0.740 0.260
4.075 0.504 0.740 0.260
4.100 0.500 0.740 0.260
4.125 0.497 0.740 0.260
4.150 0.493 0.740 0.260
4.175 0.489 0.740 0.260
4.200 0.486 0.740 0.260
4.225 0.482 0.740 0.260
4.250 0.478 0.740 0.260
4.275 0.475 0.740 0.260
4.300 0.471 0.740 0.260
4.325 0.467 0.740 0.260
4.350 0.463 0.740 0.260
4.375 0.460 0.740 0.260
4.400 0.456 0.740 0.260
4.425 0.452 0.740 0.260
4.450 0.448 0.740 0.260
4.475 0.444 0.740 0.260
4.500 0.441 0.740 0.260
4.525 0.437 0.740 0.260
4.550 0.433 0.740 0.260
4.575 0.429 0.740 0.260
4.600 0.425 0.740 0.260
4.625 0.421 0.740 0.260
4.650 0.417 0.740 0.260
4.675 0.413 0.740 0.260
4.700 0.410 0.740 0.260
4.725 0.406 0.740 0.260
4.750 0.402 0.740 0.260
4.775 0.398 0.740 0.260
4.800 0.394 0.740 0.260
4.825 0.390 0.740 0.260
4.850 0.386 0.740 0.260
4.875 0.382 0.740 0.260
4.900 0.378 0.740 0.260
4.925 0.374 0.740 0.260
4.950 0.370 0.740 0.260
4.975 0.366 0.740 0.260
5.000 0.362 0.740 0.260
5.025 0.358 0.740 0.260
5.050 0.354 0.740 0.260
5.075 0.350 0.740 0.260
5.100 0.346 0.740 0.260
5.125 0.342 0.740 0.260
5.150 0.338 0.740 0.260
5.175 0.334 0.740 0.260
5.200 0.330 0.740 0.260
5.225 0.326 0.740 0.260
5.250 0.321 0.740 0.260
5.275 0.317 0.740 0.260
5.300 0.313 0.740 0.260
5.325 0.309 0.740 0.260
5.350 0.305 0.740 0.260
5.375 0.301 0.740 0.260
5.400 0.297 0.740 0.260
5.425 0.293 0.740 0.260
5.450 0.289 0.740 0.260
5.475 0.285 0.740 0.260
5.500 0.280 0.740 0.260
5.525 0.276 0.740 0.260
5.550 0.272 0.740 0.260
5.575 0.268 0.740 0.260
5.600 0.264 0.740 0.260
5.625 0.260 0.740 0.260
5.650 0.256 0.740 0.260
5.675 0.251 0.740 0.260
5.700 0.247 0.740 0.260
5.725 0.243 0.740 0.260
5.750 0.239 0.740 0.260
5.775 0.235 0.740 0.260
5.800 0.231 0.740 0.260
5.825 0.226 0.740 0.260
5.850 0.222 0.740 0.260
5.875 0.218 0.740 0.260
5.900 0.214 0.740 0.260
5.925 0.210 0.740 0.260
5.950 0.205 0.740 0.260
5.975 0.201 0.740 0.260
6.000 0.197 0.740 0.260
6.025 0.193 0.740 0.260
6.050 0.189 0.740 0.260
6.075 0.185 0.740 0.260
6.100 0.180 0.740 0.260
6.125 0.176 0.740 0.260
6.150 0.172 0.740 0.260
6.175 0.168 0.740 0.260
6.200 0.164 0.740 0.260
6.225 0.159 0.740 0.260
6.250 0.155 0.740 0.260
6.275 0.151 0.740 0.260
6.300 0.147 0.740 0.260
6.325 0.142 0.740 0.260
6.350 0.138 0.740 0.260
6.375 0.134 0.740 0.260
6.400 0.130 0.740 0.260
6.425 0.126 0.740 0.260
6.450 0.121 0.740 0.260
6.475 0.117 0.740 0.260
6.500 0.113 0.740 0.260
6.525 0.109 0.740 0.260
6.550 0.104 0.740 0.260
6.575 0.100 0.740 0.260
6.600 0.096 0.740 0.260
6.625 0.092 0.740 0.260
6.650 0.087 0.740 0.260
6.675 0.083 0.740 0.260
6.700 0.079 0.740 0.260
6.725 0.074 0.740 0.260
6.750 0.070 0.740 0.260
6.775 0.066 0.740 0.260
6.800 0.062 0.740 0.260
6.825 0.057 0.740 0.260
6.850 0.053 0.740 0.260
6.875 0.049 0.740 0.260
6.900 0.044 0.740 0.260
6.925 0.040 0.740 0.260
6.950 0.035 0.740 0.260
6.975 0.031 0.740 0.260
7.000 0.026 0.740 0.260
7.025 0.022 0.740 0.260
7.050 0.017 0.740 0.260
7.075 0.012 0.740 0.260
7.100 0.006 0.740 0.260
7.125 0.000 0.740 0.260
7.150 0.000 0.740 0.260
7.175 0.000 0.740 0.260
7.200 0.000 0.740 0.260
7.225 0.000 0.740 0.260
7.250 0.000 0.740 0.260
7.275 0.000 0.740 0.260
7.300 0.000 0.740 0.260
7.325 0.000 0.740 0.260
7.350 0.000 0.740 0.260
7.375 0.000 0.740 0.260
7.400 0.000 0.740 0.260
7.425 0.000 0.740 0.260
7.450 0.000 0.740 0.260
7.475 0.000 0.740 0.260
7.500 0.000 0.740 0.260
7.525 0.000 0.740 0.260
7.550 0.000 0.740 0.260
7.575 0.000 0.740 0.260
7.600 0.000 0.740 0.260
7.625 0.000 0.740 0.260
7.650 0.000 0.740 0.260
7.675 0.000 0.740 0.260
7.700 0.000 0.740 0.260
7.725 0.000 0.740 0.260
7.750 0.000 0.740 0.260
7.775 0.000 0.740 0.260
7.800 0.000 0.740 0.260
7.825 0.000 0.740 0.260
7.850 0.000 0.740 0.260
7.875 0.000 0.740 0.260
7.900 0.000 0.740 0.260
7.925 0.000 0.740 0.260
7.950 0.000 0.740 0.260
7.975 0.000 0.740 0.260
8.000 0.000 0.740 0.260
8.025 0.000 0.740 0.260
8.050 0.000 0.740 0.260
8.075 0.000 0.740 0.260
8.100 0.000 0.740 0.260
8.125 0.000 0.740 0.260
8.150 0.000 0.740 0.260
8.175 0.000 0.740 0.260
8.200 0.000 0.740 0.260
8.225 0.000 0.740 0.260
8.250 0.000 0.740 0.260
8.275 0.000 0.740 0.260
8.300 0.000 0.740 0.260
8.325 0.000 0.740 0.260
8.350 0.000 0.740 0.260
8.375 0.000 0.740 0.260
8.400 0.000 0.740 0.260
8.425 0.000 0.740 0.260
8.450 0.000 0.740 0.260
8.475 0.000 0.740 0.260
8.500 0.000 0.740 0.260
8.525 0.000 0.740 0.260
8.550 0.000 0.740 0.260
8.575 0.000 0.740 0.260
8.600 0.000 0.740 0.260
8.625 0.000 0.740 0.260
8.650 0.000 0.740 0.260
8.675 0.000 0.740 0.260
8.700 0.000 0.740 0.260
8.725 0.000 0.740 0.260
8.750 0.000 0.740 0.260
8.775 0.000 0.740 0.260
8.800 0.000 0.740 0.260
8.825 0.000 0.740 0.260
8.850 0.000 0.740 0.260
8.875 0.000 0.740 0.260
8.900 0.000 0.740 0.260
8.925 0.000 0.740 0.260
8.950 0.000 0.740 0.260
8.975 0.000 0.740 0.260
9.000 0.000 0.740 0.260
9.025 0.000 0.740 0.260
9.050 0.000 0.740 0.260
9.075 0.000 0.740 0.260
9.100 0.000 0.740 0.260
9.125 0.000 0.740 0.260
9.150 0.000 0.740 0.260
9.175 0.000 0.740 0.260
9.200 0.000 0.740 0.260
9.225 0.000 0.740 0.260
9.250 0.000 0.740 0.260
9.275 0.000 0.740 0.260
9.300 0.000 0.740 0.260
9.325 0.000 0.740 0.260
9.350 0.000 0.740 0.260
9.375 0.000 0.740 0.260
9.400 0.000 0.740 0.260
9.425 0.000 0.740 0.260
9.450 0.000 0.740 0.260
9.475 0.000 0.740 0.260
9.500 0.000 0.740 0.260
9.525 0.000 0.740 0.260
9.550 0.000 0.740 0.260
9.575 0.000 0.740 0.260
9.600 0.000 0.740 0.260
9.625 0.000 0.740 0.260
9.650 0.000 0.740 0.260
9.675 0.000 0.740 0.260
9.700 0.000 0.740 0.260
9.725 0.000 0.740 0.260
9.750 0.000 0.740 0.260
9.775 0.000 0.740 0.260
9.800 0.000 0.740 0.260
9.825 0.000 0.740 0.260
9.850 0.000 0.740 0.260
9.875 0.000 0.740 0.260
9.900 0.000 0.740 0.260
9.925 0.000 0.740 0.260
9.950 0.000 0.740 0.260
9.975 0.000 0.740 0.260
10.000 0.000 0.740 0.260
10.025 0.000 0.740 0.260
10.050 0.000 0.740 0.260
10.075 0.000 0.740 0.260
10.100 0.000 0.740 0.260
10.125 0.000 0.740 0.260
10.150 0.000 0.740 0.260
10.175 0.000 0.740 0.260
10.200 0.000 0.740 0.260
10.225 0.000 0.740 0.260
10.250 0.000 0.740 0.260
10.275 0.000 0.740 0.260
10.300 0.000 0.740 0.260
10.325 0.000 0.740 0.260
10.350 0.000 0.740 0.260
10.375 0.000 0.740 0.260
10.400 0.000 0.740 0.260
10.425 0.000 0.740 0.260
10.450 0.000 0.740 0.260
10.475 0.000 0.740 0.260
10.500 0.000 0.740 0.260
10.525 0.000 0.740 0.260
10.550 0.000 0.740 0.260
10.575 0.000 0.740 0.260
10.600 0.000 0.740 0.260
10.625 0.000 0.740 0.260
10.650 0.000 0.740 0.260
10.675 0.000 0.740 0.260
10.700 0.000 0.740 0.260
10.725 0.000 0.740 0.260
10.750 0.000 0.740 0.260
10.775 0.000 0.740 0.260
10.800 0.000 0.740 0.260
10.825 0.000 0.740 0.260
10.850 0.000 0.740 0.260
10.875 0.000 0.740 0.260
10.900 0.000 0.740 0.260
10.925 0.000 0.740 0.260
10.950 0.000 0.740 0.260
10.975 0.000 0.740 0.260
11.000 0.000 0.740 0.260
11.025 0.000 0.740 0.260
11.050 0.000 0.740 0.260
11.075 0.000 0.740 0.260
11.100 0.000 0.740 0.260
11.125 0.000 0.740 0.260
11.150 0.000 0.740 0.260
11.175 0.000 0.740 0.260
11.200 0.000 0.740 0.260
11.225 0.000 0.740 0.260
11.250 0.000 0.740 0.260
11.275 0.000 0.740 0.260
11.300 0.000 0.740 0.260
11.325 0.000 0.740 0.260
11.350 0.000 0.740 0.260
11.375 0.000 0.740 0.260
11.400 0.000 0.740 0.260
11.425 0.000 0.740 0.260
11.450 0.000 0.740 0.260
11.475 0.000 0.740 0.260
11.500 0.000 0.740 0.260
11.525 0.000 0.740 0.260
11.550 0.000 0.740 0.260
11.575 0.000 0.740 0.260
11.600 0.000 0.740 0.260
11.625 0.000 0.740 0.260
11.650 0.000 0.740 0.260
11.675 0.000 0.740 0.260
11.700 0.000 0.740 0.260
11.725 0.000 0.740 0.260
11.750 0.000 0.740 0.260
11.775 0.000 0.740 0.260
11.800 0.000 0.740 0.260
11.825 0.000 0.740 0.260
11.850 0.000 0.740 0.260
11.875 0.000 0.740 0.260
11.900 0.000 0.740 0.260
11.925 0.000 0.740 0.260
11.950 0.000 0.740 0.260
11.975 0.000 0.740 0.260
12.000 0.000 0.740 0.260
12.025 0.000 0.740 0.260
12.050 0.000 0.740 0.260
12.075 0.000 0.740 0.260
12.100 0.000 0.740 0.260
12.125 0.000 0.740 0.260
12.150 0.000 0.740 0.260
12.175 0.000 0.740 0.260
12.200 0.000 0.740 0.260
12.225 0.000 0.740 0.260
12.250 0.000 0.740 0.260
12.275 0.000 0.740 0.260
12.300 0.000 0.740 0.260
12.325 0.000 0.740 0.260
12.350 0.000 0.740 0.260
12.375 0.000 0.740 0.260
12.400 0.000 0.740 0.260
12.425 0.000 0.740 0.260
12.450 0.000 0.740 0.260
12.475 0.000 0.740 0.260
12.500 0.000 0.740 0.260
12.525 0.000 0.740 0.260
12.550 0.000 0.740 0.260
12.575 0.000 0.740 0.260
12.600 0.000 0.740 0.260
12.625 0.000 0.740 0.260
12.650 0.000 0.740 0.260
12.675 0.000 0.740 0.260
12.700 0.000 0.740 0.260
12.725 0.000 0.740 0.260
12.750 0.000 0.740 0.260
12.775 0.000 0.740 0.260
12.800 0.000 0.740 0.260
12.825 0.000 0.740 0.260
12.850 0.000 0.740 0.260
12.875 0.000 0.740 0.260
12.900 0.000 0.740 0.260
12.925 0.000 0.740 0.260
12.950 0.000 0.740 0.260
12.975 0.000 0.740 0.260
13.000 0.000 0.740 0.260
13.025 0.000 0.740 0.260
13.050 0.000 0.740 0.260
13.075 0.000 0.740 0.260
13.100 0.000 0.740 0.260
13.125 0.000 0.740 0.260
13.150 0.000 0.740 0.260
13.175 0.000 0.740 0.260
13.200 0.000 0.740 0.260
13.225 0.000 0.740 0.260
13.250 0.000 0.740 0.260
13.275 0.000 0.740 0.260
13.300 0.000 0.740 0.260
13.325 0.000 0.740 0.260
13.350 0.000 0.740 0.260
13.375 0.000 0.740 0.260
13.400 0.000 0.740 0.260
13.425 0.000 0.740 0.260
13.450 0.000 0.740 0.260
13.475 0.000 0.740 0.260
13.500 0.000 0.740 0.260
13.525 0.000 0.740 0.260
13.550 0.000 0.740 0.260
13.575 0.000 0.740 0.260
13.600 0.000 0.740 0.260
13.625 0.000 0.740 0.260
13.650 0.000 0.740 0.260
13.675 0.000 0.740 0.260
13.700 0.000 0.740 0.260
13.725 0.000 0.740 0.260
13.750 0.000 0.740 0.260
13.775 0.000 0.740 0.260
13.800 0.000 0.740 0.260
13.825 0.000 0.740 0.260
13.850 0.000 0.740 0.260
13.875 0.000 0.740 0.260
13.900 0.000 0.740 0.260
13.925 0.000 0.740 0.260
13.950 0.000 0.740 0.260
13.975 0.000 0.740 0.260
14.000 0.000 0.740 0.260
14.025 0.000 0.740 0.260
14.050 0.000 0.740 0.260
14.075 0.000 0.740 0.260
14.100 0.000 0.740 0.260
14.125 0.000 0.740 0.260
14.150 0.000 0.740 0.260
14.175 0.000 0.740 0.260
14.200 0.000 0.740 0.260
14.225 0.000 0.740 0.260
14.250 0.000 0.740 0.260
14.275 0.000 0.740 0.260
14.300 0.000 0.740 0.260
14.325 0.000 0.740 0.260
14.350 0.000 0.740 0.260
14.375 0.000 0.740 0.260
14.400 0.000 0.740 0.260
14.425 0.000 0.740 0.260
14.450 0.000 0.740 0.260
14.475 0.000 0.740 0.260
14.500 0.000 0.740 0.260
14.525 0.000 0.740 0.260
14.550 0.000 0.740 0.260
14.575 0.000 0.740 0.260
14.600 0.000 0.740 0.260
14.625 0.000 0.740 0.260
14.650 0.000 0.740 0.260
14.675 0.000 0.740 0.260
14.700 0.000 0.740 0.260
14.725 0.000 0.740 0.260
14.750 0.000 0.740 0.260
14.775 0.000 0.740 0.260
14.800 0.000 0.740 0.260
14.825 0.000 0.740 0.260
14.850 0.000 0.740 0.260
14.875 0.000 0.740 0.260
14.900 0.000 0.740 0.260
14.925 0.000 0.740 0.260
14.950 0.000 0.740 0.260
14.975 0.000 0.740 0.260
15.000 0.000 0.740 0.260
15.025 0.000 0.740 0.260
15.050 0.000 0.740 0.260
15.075 0.000 0.740 0.260
15.100 0.000 0.740 0.260
15.125 0.000 0.740 0.260
15.150 0.000 0.740 0.260
15.175 0.000 0.740 0.260
15.200 0.000 0.740 0.260
15.225 0.000 0.740 0.260
15.250 0.000 0.740 0.260
15.275 0.000 0.740 0.260
15.300 0.000 0.740 0.260
15.325 0.000 0.740 0.260
15.350 0.000 0.740 0.260
15.375 0.000 0.740 0.260
15.400 0.000 0.740 0.260
15.425 0.000 0.740 0.260
15.450 0.000 0.740 0.260
15.475 0.000 0.740 0.260
15.500 0.000 0.740 0.260
15.525 0.000 0.740 0.260
15.550 0.000 0.740 0.260
15.575 0.000 0.740 0.260
15.600 0.000 0.740 0.260
15.625 0.000 0.740 0.260
15.650 0.000 0.740 0.260
15.675 0.000 0.740 0.260
15.700 0.000 0.740 0.260
15.725 0.000 0.740 0.260
15.750 0.000 0.740 0.260
15.775 0.000 0.740 0.260
15.800 0.000 0.740 0.260
15.825 0.000 0.740 0.260
15.850 0.000 0.740 0.260
15.875 0.000 0.740 0.260
15.900 0.000 0.740 0.260
15.925 0.000 0.740 0.260
15.950 0.000 0.740 0.260
15.975 0.000 0.740 0.260
16.000 0.000 0.740 0.260
16.025 0.000 0.740 0.260
16.050 0.000 0.740 0.260
16.075 0.000 0.740 0.260
16.100 0.000 0.740 0.260
16.125 0.000 0.740 0.260
16.150 0.000 0.740 0.260
16.175 0.000 0.740 0.260
16.200 0.000 0.740 0.260
16.225 0.000 0.740 0.260
16.250 0.000 0.740 0.260
16.275 0.000 0.740 0.260
16.300 0.000 0.740 0.260
16.325 0.000 0.740 0.260
16.350 0.000 0.740 0.260
16.375 0.000 0.740 0.260
16.400 0.000 0.740 0.260
16.425 0.000 0.740 0.260
16.450 0.000 0.740 0.260
16.475 0.000 0.740 0.260
16.500 0.000 0.740 0.260
16.525 0.000 0.740 0.260
16.550 0.000 0.740 0.260
16.575 0.000 0.740 0.260
16.600 0.000 0.740 0.260
16.625 0.000 0.740 0.260
16.650 0.000 0.740 0.260
16.675 0.000 0.740 0.260
16.700 0.000 0.740 0.260
16.725 0.000 0.740 0.260
16.750 0.000 0.740 0.260
16.775 0.000 0.740 0.260
16.800 0.000 0.740 0.260
16.825 0.000 0.740 0.260
16.850 0.000 0.740 0.260
16.875 0.000 0.740 0.260
16.900 0.000 0.740 0.260
16.925 0.000 0.740 0.260
16.950 0.000 0.740 0.260
16.975 0.000 0.740 0.260
17.000 0.000 0.740 0.260
17.025 0.000 0.740 0.260
17.050 0.000 0.740 0.260
17.075 0.000 0.740 0.260
17.100 0.000 0.740 0.260
17.125 0.000 0.740 0.260
17.150 0.000 0.740 0.260
17.175 0.000 0.740 0.260
17.200 0.000 0.740 0.260
17.225 0.000 0.740 0.260
17.250 0.000 0.740 0.260
17.275 0.000 0.740 0.260
17.300 0.000 0.740 0.260
17.325 0.000 0.740 0.260
17.350 0.000 0.740 0.260
17.375 0.000 0.740 0.260
17.400 0.000 0.740 0.260
17.425 0.000 0.740 0.260
17.450 0.000 0.740 0.260
17.475 0.000 0.740 0.260
17.500 0.000 0.740 0.260
17.525 0.000 0.740 0.260
17.550 0.000 0.740 0.260
17.575 0.000 0.740 0.260
17.600 0.000 0.740 0.260
17.625 0.000 0.740 0.260
17.650 0.000 0.740 0.260
17.675 0.000 0.740 0.260
17.700 0.000 0.740 0.260
17.725 0.000 0.740 0.260
17.750 0.000 0.740 0.260
17.775 0.000 0.740 0.260
17.800 0.000 0.740 0.260
17.825 0.000 0.740 0.260
17.850 0.000 0.740 0.260
17.875 0.000 0.740 0.260
17.900 0.000 0.740 0.260
17.925 0.000 0.740 0.260
17.950 0.000 0.740 0.260
17.975 0.000 0.740 0.260
18.000 0.000 0.740 0.260
18.025 0.000 0.740 0.260
18.050 0.000 0.740 0.260
18.075 0.000 0.740 0.260
18.100 0.000 0.740 0.260
18.125 0.000 0.740 0.260
18.150 0.000 0.740 0.260
18.175 0.000 0.740 0.260
18.200 0.000 0.740 0.260
18.225 0.000 0.740 0.260
18.250 0.000 0.740 0.260
18.275 0.000 0.740 0.260
18.300 0.000 0.740 0.260
18.325 0.000 0.740 0.260
18.350 0.000 0.740 0.260
18.375 0.000 0.740 0.260
18.400 0.000 0.740 0.260
18.425 0.000 0.740 0.260
18.450 0.000 0.740 0.260
18.475 0.000 0.740 0.260
18.500 0.000 0.740 0.260
18.525 0.000 0.740 0.260
18.550 0.000 0.740 0.260
18.575 0.000 0.740 0.260
18.600 0.000 0.740 0.260
18.625 0.000 0.740 0.260
18.650 0.000 0.740 0.260
18.675 0.000 0.740 0.260
18.700 0.000 0.740 0.260
18.725 0.000 0.740 0.260
18.750 0.000 0.740 0.260
18.775 0.000 0.740 0.260
18.800 0.000 0.740 0.260
18.825 0.000 0.740 0.260
18.850 0.000 0.740 0.260
18.875 0.000 0.740 0.260
18.900 0.000 0.740 0.260
18.925 0.000 0.740 0.260
18.950 0.000 0.740 0.260
18.975 0.000 0.740 0.260
19.000 0.000 0.740 0.260
19.025 0.000 0.740 0.260
19.050 0.000 0.740 0.260
19.075 0.000 0.740 0.260
19.100 0.000 0.740 0.260
19.125 0.000 0.740 0.260
19.150 0.000 0.740 0.260
19.175 0.000 0.740 0.260
19.200 0.000 0.740 0.260
19.225 0.000 0.740 0.260
19.250 0.000 0.740 0.260
19.275 0.000 0.740 0.260
19.300 0.000 0.740 0.260
19.325 0.000 0.740 0.260
19.350 0.000 0.740 0.260
19.375 0.000 0.740 0.260
19.400 0.000 0.740 0.260
19.425 0.000 0.740 0.260
19.450 0.000 0.740 0.260
19.475 0.000 0.740 0.260
19.500 0.000 0.740 0.260
19.525 0.000 0.740 0.260
19.550 0.000 0.740 0.260
19.575 0.000 0.740 0.260
19.600 0.000 0.740 0.260
19.625 0.000 0.740 0.260
19.650 0.000 0.740 0.260
19.675 0.000 0.740 0.260
19.700 0.000 0.740 0.260
19.725 0.000 0.740 0.260
19.750 0.000 0.740 0.260
19.775 0.000 0.740 0.260
19.800 0.000 0.740 0.260
19.825 0.000 0.740 0.260
19.850 0.000 0.740 0.260
19.875 0.000 0.740 0.260
19.900 0.000 0.740 0.260
19.925 0.000 0.740 0.260
19.950 0.000 0.740 0.260
19.975 0.000 0.740 0.260
20.000 0.000 0.740 0.260


% Generated by user 'florian' from network with OID '20260612-004054-125' with MATLAB version '25.1.0.2973910 R2025a Update 1' on date_time '2026-06-12_12-06-50'.


==> dat_20260612-115421-965_s1_c1.dat <==
0.025 0.000 0.010 0.990
0.050 0.000 0.010 0.990
0.075 0.000 0.010 0.990
0.100 0.000 0.010 0.990
0.125 0.000 0.010 0.990
0.150 0.000 0.010 0.990
0.175 0.000 0.010 0.990
0.200 0.000 0.009 0.991
0.225 0.000 0.009 0.991
0.250 0.000 0.009 0.991
0.275 0.000 0.009 0.991
0.300 0.000 0.009 0.991
0.325 0.000 0.009 0.991
0.350 0.000 0.009 0.991
0.375 0.000 0.008 0.992
0.400 0.000 0.008 0.992
0.425 0.000 0.008 0.992
0.450 0.000 0.008 0.992
0.475 0.000 0.008 0.992
0.500 0.000 0.008 0.992
0.525 0.000 0.007 0.993
0.550 0.000 0.007 0.993
0.575 0.000 0.007 0.993
0.600 0.000 0.007 0.993
0.625 0.000 0.006 0.994
0.650 0.000 0.006 0.994
0.675 0.000 0.006 0.994
0.700 0.000 0.005 0.995
0.725 0.000 0.005 0.995
0.750 0.000 0.005 0.995
0.775 0.000 0.004 0.996
0.800 0.000 0.004 0.996
0.825 0.000 0.004 0.996
0.850 0.000 0.003 0.997
0.875 0.000 0.003 0.997
0.900 0.000 0.002 0.998
0.925 0.000 0.002 0.998
0.950 0.000 0.001 0.999
0.975 0.000 0.001 0.999
1.000 1.000 0.000 1.000
1.025 1.000 0.000 1.000
1.050 0.996 0.000 1.000
1.075 0.991 0.000 1.000
1.100 0.987 0.000 1.000
1.125 0.982 0.000 1.000
1.150 0.977 0.000 1.000
1.175 0.972 0.011 0.989
1.200 0.967 0.044 0.956
1.225 0.961 0.077 0.923
1.250 0.955 0.110 0.890
1.275 0.948 0.142 0.858
1.300 0.941 0.175 0.825
1.325 0.934 0.208 0.792
1.350 0.927 0.249 0.751
1.375 0.920 0.295 0.705
1.400 0.912 0.340 0.660
1.425 0.905 0.386 0.614
1.450 0.897 0.431 0.569
1.475 0.890 0.477 0.523
1.500 0.882 0.522 0.478
1.525 0.875 0.556 0.444
1.550 0.867 0.589 0.411
1.575 0.860 0.623 0.377
1.600 0.853 0.657 0.343
1.625 0.846 0.690 0.310
1.650 0.839 0.724 0.276
1.675 0.833 0.751 0.249
1.700 0.826 0.767 0.233
1.725 0.820 0.782 0.218
1.750 0.814 0.797 0.203
1.775 0.809 0.812 0.188
1.800 0.804 0.828 0.172
1.825 0.799 0.843 0.157
1.850 0.794 0.848 0.152
1.875 0.790 0.849 0.151
1.900 0.789 0.849 0.151
1.925 0.785 0.850 0.150
1.950 0.781 0.850 0.150
1.975 0.777 0.851 0.149
2.000 0.774 0.851 0.149
2.025 0.770 0.845 0.155
2.050 0.767 0.838 0.162
2.075 0.764 0.831 0.169
2.100 0.761 0.824 0.176
2.125 0.758 0.817 0.183
2.150 0.755 0.810 0.190
2.175 0.752 0.803 0.197
2.200 0.750 0.795 0.205
2.225 0.747 0.787 0.213
2.250 0.744 0.778 0.222
2.275 0.741 0.770 0.230
2.300 0.739 0.762 0.238
2.325 0.736 0.754 0.246
2.350 0.733 0.748 0.252
2.375 0.730 0.743 0.257
2.400 0.727 0.739 0.261
2.425 0.725 0.734 0.266
2.450 0.722 0.729 0.271
2.475 0.719 0.724 0.276
2.500 0.716 0.719 0.281
2.525 0.713 0.720 0.280
2.550 0.710 0.722 0.278
2.575 0.707 0.723 0.277
2.600 0.704 0.724 0.276
2.625 0.701 0.725 0.275
2.650 0.698 0.727 0.273
2.675 0.692 0.730 0.270
2.700 0.689 0.739 0.261
2.725 0.685 0.747 0.253
2.750 0.682 0.756 0.244
2.775 0.679 0.764 0.236
2.800 0.675 0.773 0.227
2.825 0.672 0.781 0.219
2.850 0.669 0.794 0.206
2.875 0.669 0.809 0.191
2.900 0.665 0.824 0.176
2.925 0.662 0.840 0.160
2.950 0.659 0.855 0.145
2.975 0.655 0.870 0.130
3.000 0.652 0.885 0.115
3.025 0.649 0.902 0.098
3.050 0.645 0.919 0.081
3.075 0.642 0.937 0.063
3.100 0.639 0.954 0.046
3.125 0.636 0.971 0.029
3.150 0.632 0.988 0.012
3.175 0.629 1.000 0.000
3.200 0.626 1.000 0.000
3.225 0.622 1.000 0.000
3.250 0.616 1.000 0.000
3.275 0.613 1.000 0.000
3.300 0.609 1.000 0.000
3.325 0.606 1.000 0.000
3.350 0.603 1.000 0.000
3.375 0.599 1.000 0.000
3.400 0.596 1.000 0.000
3.425 0.593 1.000 0.000
3.450 0.589 1.000 0.000
3.475 0.586 1.000 0.000
3.500 0.582 1.000 0.000
3.525 0.579 1.000 0.000
3.550 0.575 1.000 0.000
3.575 0.572 1.000 0.000
3.600 0.569 1.000 0.000
3.625 0.565 1.000 0.000
3.650 0.562 1.000 0.000
3.675 0.558 1.000 0.000
3.700 0.555 1.000 0.000
3.725 0.551 1.000 0.000
3.750 0.548 1.000 0.000
3.775 0.544 1.000 0.000
3.800 0.541 1.000 0.000
3.825 0.537 1.000 0.000
3.850 0.534 1.000 0.000
3.875 0.530 1.000 0.000
3.900 0.527 1.000 0.000
3.925 0.523 1.000 0.000
3.950 0.520 1.000 0.000
3.975 0.516 1.000 0.000
4.000 0.512 1.000 0.000
4.025 0.509 1.000 0.000
4.050 0.505 1.000 0.000
4.075 0.502 1.000 0.000
4.100 0.498 1.000 0.000
4.125 0.495 1.000 0.000
4.150 0.491 1.000 0.000
4.175 0.487 1.000 0.000
4.200 0.484 1.000 0.000
4.225 0.480 1.000 0.000
4.250 0.476 1.000 0.000
4.275 0.473 1.000 0.000
4.300 0.469 1.000 0.000
4.325 0.465 1.000 0.000
4.350 0.462 1.000 0.000
4.375 0.458 1.000 0.000
4.400 0.454 1.000 0.000
4.425 0.451 1.000 0.000
4.450 0.447 1.000 0.000
4.475 0.443 1.000 0.000
4.500 0.439 1.000 0.000
4.525 0.436 1.000 0.000
4.550 0.432 1.000 0.000
4.575 0.428 1.000 0.000
4.600 0.424 1.000 0.000
4.625 0.420 1.000 0.000
4.650 0.417 1.000 0.000
4.675 0.413 1.000 0.000
4.700 0.409 1.000 0.000
4.725 0.405 1.000 0.000
4.750 0.401 1.000 0.000
4.775 0.397 1.000 0.000
4.800 0.393 1.000 0.000
4.825 0.389 1.000 0.000
4.850 0.386 1.000 0.000
4.875 0.382 1.000 0.000
4.900 0.378 1.000 0.000
4.925 0.374 1.000 0.000
4.950 0.370 1.000 0.000
4.975 0.366 1.000 0.000
5.000 0.362 1.000 0.000
5.025 0.358 1.000 0.000
5.050 0.354 1.000 0.000
5.075 0.350 1.000 0.000
5.100 0.346 1.000 0.000
5.125 0.342 1.000 0.000
5.150 0.338 1.000 0.000
5.175 0.334 1.000 0.000
5.200 0.330 1.000 0.000
5.225 0.326 1.000 0.000
5.250 0.322 1.000 0.000
5.275 0.318 1.000 0.000
5.300 0.314 1.000 0.000
5.325 0.309 1.000 0.000
5.350 0.305 1.000 0.000
5.375 0.301 1.000 0.000
5.400 0.297 1.000 0.000
5.425 0.293 1.000 0.000
5.450 0.289 1.000 0.000
5.475 0.285 1.000 0.000
5.500 0.281 1.000 0.000
5.525 0.277 1.000 0.000
5.550 0.273 1.000 0.000
5.575 0.268 1.000 0.000
5.600 0.264 1.000 0.000
5.625 0.260 1.000 0.000
5.650 0.256 1.000 0.000
5.675 0.252 1.000 0.000
5.700 0.248 1.000 0.000
5.725 0.244 1.000 0.000
5.750 0.239 1.000 0.000
5.775 0.235 1.000 0.000
5.800 0.231 1.000 0.000
5.825 0.227 1.000 0.000
5.850 0.223 1.000 0.000
5.875 0.219 1.000 0.000
5.900 0.214 1.000 0.000
5.925 0.210 1.000 0.000
5.950 0.206 1.000 0.000
5.975 0.202 1.000 0.000
6.000 0.198 1.000 0.000
6.025 0.193 1.000 0.000
6.050 0.189 1.000 0.000
6.075 0.185 1.000 0.000
6.100 0.181 1.000 0.000
6.125 0.177 1.000 0.000
6.150 0.172 1.000 0.000
6.175 0.168 1.000 0.000
6.200 0.164 1.000 0.000
6.225 0.160 1.000 0.000
6.250 0.156 1.000 0.000
6.275 0.151 1.000 0.000
6.300 0.147 1.000 0.000
6.325 0.143 1.000 0.000
6.350 0.139 1.000 0.000
6.375 0.135 1.000 0.000
6.400 0.130 1.000 0.000
6.425 0.126 1.000 0.000
6.450 0.122 1.000 0.000
6.475 0.118 1.000 0.000
6.500 0.113 1.000 0.000
6.525 0.109 1.000 0.000
6.550 0.105 1.000 0.000
6.575 0.101 1.000 0.000
6.600 0.096 1.000 0.000
6.625 0.092 1.000 0.000
6.650 0.088 1.000 0.000
6.675 0.084 1.000 0.000
6.700 0.079 1.000 0.000
6.725 0.075 1.000 0.000
6.750 0.071 1.000 0.000
6.775 0.066 1.000 0.000
6.800 0.062 1.000 0.000
6.825 0.058 1.000 0.000
6.850 0.053 1.000 0.000
6.875 0.049 1.000 0.000
6.900 0.045 1.000 0.000
6.925 0.040 1.000 0.000
6.950 0.036 1.000 0.000
6.975 0.032 1.000 0.000
7.000 0.027 1.000 0.000
7.025 0.023 1.000 0.000
7.050 0.018 1.000 0.000
7.075 0.013 1.000 0.000
7.100 0.007 1.000 0.000
7.125 0.000 1.000 0.000
7.150 0.000 1.000 0.000
7.175 0.000 1.000 0.000
7.200 0.000 1.000 0.000
7.225 0.000 1.000 0.000
7.250 0.000 1.000 0.000
7.275 0.000 1.000 0.000
7.300 0.000 1.000 0.000
7.325 0.000 1.000 0.000
7.350 0.000 1.000 0.000
7.375 0.000 1.000 0.000
7.400 0.000 1.000 0.000
7.425 0.000 1.000 0.000
7.450 0.000 1.000 0.000
7.475 0.000 1.000 0.000
7.500 0.000 1.000 0.000
7.525 0.000 1.000 0.000
7.550 0.000 1.000 0.000
7.575 0.000 1.000 0.000
7.600 0.000 1.000 0.000
7.625 0.000 1.000 0.000
7.650 0.000 1.000 0.000
7.675 0.000 1.000 0.000
7.700 0.000 1.000 0.000
7.725 0.000 1.000 0.000
7.750 0.000 1.000 0.000
7.775 0.000 1.000 0.000
7.800 0.000 1.000 0.000
7.825 0.000 1.000 0.000
7.850 0.000 1.000 0.000
7.875 0.000 1.000 0.000
7.900 0.000 1.000 0.000
7.925 0.000 1.000 0.000
7.950 0.000 1.000 0.000
7.975 0.000 1.000 0.000
8.000 0.000 1.000 0.000
8.025 0.000 1.000 0.000
8.050 0.000 1.000 0.000
8.075 0.000 1.000 0.000
8.100 0.000 1.000 0.000
8.125 0.000 1.000 0.000
8.150 0.000 1.000 0.000
8.175 0.000 1.000 0.000
8.200 0.000 1.000 0.000
8.225 0.000 1.000 0.000
8.250 0.000 1.000 0.000
8.275 0.000 1.000 0.000
8.300 0.000 1.000 0.000
8.325 0.000 1.000 0.000
8.350 0.000 1.000 0.000
8.375 0.000 1.000 0.000
8.400 0.000 1.000 0.000
8.425 0.000 1.000 0.000
8.450 0.000 1.000 0.000
8.475 0.000 1.000 0.000
8.500 0.000 1.000 0.000
8.525 0.000 1.000 0.000
8.550 0.000 1.000 0.000
8.575 0.000 1.000 0.000
8.600 0.000 1.000 0.000
8.625 0.000 1.000 0.000
8.650 0.000 1.000 0.000
8.675 0.000 1.000 0.000
8.700 0.000 1.000 0.000
8.725 0.000 1.000 0.000
8.750 0.000 1.000 0.000
8.775 0.000 1.000 0.000
8.800 0.000 1.000 0.000
8.825 0.000 1.000 0.000
8.850 0.000 1.000 0.000
8.875 0.000 1.000 0.000
8.900 0.000 1.000 0.000
8.925 0.000 1.000 0.000
8.950 0.000 1.000 0.000
8.975 0.000 1.000 0.000
9.000 0.000 1.000 0.000
9.025 0.000 1.000 0.000
9.050 0.000 1.000 0.000
9.075 0.000 1.000 0.000
9.100 0.000 1.000 0.000
9.125 0.000 1.000 0.000
9.150 0.000 1.000 0.000
9.175 0.000 1.000 0.000
9.200 0.000 1.000 0.000
9.225 0.000 1.000 0.000
9.250 0.000 1.000 0.000
9.275 0.000 1.000 0.000
9.300 0.000 1.000 0.000
9.325 0.000 1.000 0.000
9.350 0.000 1.000 0.000
9.375 0.000 1.000 0.000
9.400 0.000 1.000 0.000
9.425 0.000 1.000 0.000
9.450 0.000 1.000 0.000
9.475 0.000 1.000 0.000
9.500 0.000 1.000 0.000
9.525 0.000 1.000 0.000
9.550 0.000 1.000 0.000
9.575 0.000 1.000 0.000
9.600 0.000 1.000 0.000
9.625 0.000 1.000 0.000
9.650 0.000 1.000 0.000
9.675 0.000 1.000 0.000
9.700 0.000 1.000 0.000
9.725 0.000 1.000 0.000
9.750 0.000 1.000 0.000
9.775 0.000 1.000 0.000
9.800 0.000 1.000 0.000
9.825 0.000 1.000 0.000
9.850 0.000 1.000 0.000
9.875 0.000 1.000 0.000
9.900 0.000 1.000 0.000
9.925 0.000 1.000 0.000
9.950 0.000 1.000 0.000
9.975 0.000 1.000 0.000
10.000 0.000 1.000 0.000
10.025 0.000 1.000 0.000
10.050 0.000 1.000 0.000
10.075 0.000 1.000 0.000
10.100 0.000 1.000 0.000
10.125 0.000 1.000 0.000
10.150 0.000 1.000 0.000
10.175 0.000 1.000 0.000
10.200 0.000 1.000 0.000
10.225 0.000 1.000 0.000
10.250 0.000 1.000 0.000
10.275 0.000 1.000 0.000
10.300 0.000 1.000 0.000
10.325 0.000 1.000 0.000
10.350 0.000 1.000 0.000
10.375 0.000 1.000 0.000
10.400 0.000 1.000 0.000
10.425 0.000 1.000 0.000
10.450 0.000 1.000 0.000
10.475 0.000 1.000 0.000
10.500 0.000 1.000 0.000
10.525 0.000 1.000 0.000
10.550 0.000 1.000 0.000
10.575 0.000 1.000 0.000
10.600 0.000 1.000 0.000
10.625 0.000 1.000 0.000
10.650 0.000 1.000 0.000
10.675 0.000 1.000 0.000
10.700 0.000 1.000 0.000
10.725 0.000 1.000 0.000
10.750 0.000 1.000 0.000
10.775 0.000 1.000 0.000
10.800 0.000 1.000 0.000
10.825 0.000 1.000 0.000
10.850 0.000 1.000 0.000
10.875 0.000 1.000 0.000
10.900 0.000 1.000 0.000
10.925 0.000 1.000 0.000
10.950 0.000 1.000 0.000
10.975 0.000 1.000 0.000
11.000 0.000 1.000 0.000
11.025 0.000 1.000 0.000
11.050 0.000 1.000 0.000
11.075 0.000 1.000 0.000
11.100 0.000 1.000 0.000
11.125 0.000 1.000 0.000
11.150 0.000 1.000 0.000
11.175 0.000 1.000 0.000
11.200 0.000 1.000 0.000
11.225 0.000 1.000 0.000
11.250 0.000 1.000 0.000
11.275 0.000 1.000 0.000
11.300 0.000 1.000 0.000
11.325 0.000 1.000 0.000
11.350 0.000 1.000 0.000
11.375 0.000 1.000 0.000
11.400 0.000 1.000 0.000
11.425 0.000 1.000 0.000
11.450 0.000 1.000 0.000
11.475 0.000 1.000 0.000
11.500 0.000 1.000 0.000
11.525 0.000 1.000 0.000
11.550 0.000 1.000 0.000
11.575 0.000 1.000 0.000
11.600 0.000 1.000 0.000
11.625 0.000 1.000 0.000
11.650 0.000 1.000 0.000
11.675 0.000 1.000 0.000
11.700 0.000 1.000 0.000
11.725 0.000 1.000 0.000
11.750 0.000 1.000 0.000
11.775 0.000 1.000 0.000
11.800 0.000 1.000 0.000
11.825 0.000 1.000 0.000
11.850 0.000 1.000 0.000
11.875 0.000 1.000 0.000
11.900 0.000 1.000 0.000
11.925 0.000 1.000 0.000
11.950 0.000 1.000 0.000
11.975 0.000 1.000 0.000
12.000 0.000 1.000 0.000
12.025 0.000 1.000 0.000
12.050 0.000 1.000 0.000
12.075 0.000 1.000 0.000
12.100 0.000 1.000 0.000
12.125 0.000 1.000 0.000
12.150 0.000 1.000 0.000
12.175 0.000 1.000 0.000
12.200 0.000 1.000 0.000
12.225 0.000 1.000 0.000
12.250 0.000 1.000 0.000
12.275 0.000 1.000 0.000
12.300 0.000 1.000 0.000
12.325 0.000 1.000 0.000
12.350 0.000 1.000 0.000
12.375 0.000 1.000 0.000
12.400 0.000 1.000 0.000
12.425 0.000 1.000 0.000
12.450 0.000 1.000 0.000
12.475 0.000 1.000 0.000
12.500 0.000 1.000 0.000
12.525 0.000 1.000 0.000
12.550 0.000 1.000 0.000
12.575 0.000 1.000 0.000
12.600 0.000 1.000 0.000
12.625 0.000 1.000 0.000
12.650 0.000 1.000 0.000
12.675 0.000 1.000 0.000
12.700 0.000 1.000 0.000
12.725 0.000 1.000 0.000
12.750 0.000 1.000 0.000
12.775 0.000 1.000 0.000
12.800 0.000 1.000 0.000
12.825 0.000 1.000 0.000
12.850 0.000 1.000 0.000
12.875 0.000 1.000 0.000
12.900 0.000 1.000 0.000
12.925 0.000 1.000 0.000
12.950 0.000 1.000 0.000
12.975 0.000 1.000 0.000
13.000 0.000 1.000 0.000
13.025 0.000 1.000 0.000
13.050 0.000 1.000 0.000
13.075 0.000 1.000 0.000
13.100 0.000 1.000 0.000
13.125 0.000 1.000 0.000
13.150 0.000 1.000 0.000
13.175 0.000 1.000 0.000
13.200 0.000 1.000 0.000
13.225 0.000 1.000 0.000
13.250 0.000 1.000 0.000
13.275 0.000 1.000 0.000
13.300 0.000 1.000 0.000
13.325 0.000 1.000 0.000
13.350 0.000 1.000 0.000
13.375 0.000 1.000 0.000
13.400 0.000 1.000 0.000
13.425 0.000 1.000 0.000
13.450 0.000 1.000 0.000
13.475 0.000 1.000 0.000
13.500 0.000 1.000 0.000
13.525 0.000 1.000 0.000
13.550 0.000 1.000 0.000
13.575 0.000 1.000 0.000
13.600 0.000 1.000 0.000
13.625 0.000 1.000 0.000
13.650 0.000 1.000 0.000
13.675 0.000 1.000 0.000
13.700 0.000 1.000 0.000
13.725 0.000 1.000 0.000
13.750 0.000 1.000 0.000
13.775 0.000 1.000 0.000
13.800 0.000 1.000 0.000
13.825 0.000 1.000 0.000
13.850 0.000 1.000 0.000
13.875 0.000 1.000 0.000
13.900 0.000 1.000 0.000
13.925 0.000 1.000 0.000
13.950 0.000 1.000 0.000
13.975 0.000 1.000 0.000
14.000 0.000 1.000 0.000
14.025 0.000 1.000 0.000
14.050 0.000 1.000 0.000
14.075 0.000 1.000 0.000
14.100 0.000 1.000 0.000
14.125 0.000 1.000 0.000
14.150 0.000 1.000 0.000
14.175 0.000 1.000 0.000
14.200 0.000 1.000 0.000
14.225 0.000 1.000 0.000
14.250 0.000 1.000 0.000
14.275 0.000 1.000 0.000
14.300 0.000 1.000 0.000
14.325 0.000 1.000 0.000
14.350 0.000 1.000 0.000
14.375 0.000 1.000 0.000
14.400 0.000 1.000 0.000
14.425 0.000 1.000 0.000
14.450 0.000 1.000 0.000
14.475 0.000 1.000 0.000
14.500 0.000 1.000 0.000
14.525 0.000 1.000 0.000
14.550 0.000 1.000 0.000
14.575 0.000 1.000 0.000
14.600 0.000 1.000 0.000
14.625 0.000 1.000 0.000
14.650 0.000 1.000 0.000
14.675 0.000 1.000 0.000
14.700 0.000 1.000 0.000
14.725 0.000 1.000 0.000
14.750 0.000 1.000 0.000
14.775 0.000 1.000 0.000
14.800 0.000 1.000 0.000
14.825 0.000 1.000 0.000
14.850 0.000 1.000 0.000
14.875 0.000 1.000 0.000
14.900 0.000 1.000 0.000
14.925 0.000 1.000 0.000
14.950 0.000 1.000 0.000
14.975 0.000 1.000 0.000
15.000 0.000 1.000 0.000
15.025 0.000 1.000 0.000
15.050 0.000 1.000 0.000
15.075 0.000 1.000 0.000
15.100 0.000 1.000 0.000
15.125 0.000 1.000 0.000
15.150 0.000 1.000 0.000
15.175 0.000 1.000 0.000
15.200 0.000 1.000 0.000
15.225 0.000 1.000 0.000
15.250 0.000 1.000 0.000
15.275 0.000 1.000 0.000
15.300 0.000 1.000 0.000
15.325 0.000 1.000 0.000
15.350 0.000 1.000 0.000
15.375 0.000 1.000 0.000
15.400 0.000 1.000 0.000
15.425 0.000 1.000 0.000
15.450 0.000 1.000 0.000
15.475 0.000 1.000 0.000
15.500 0.000 1.000 0.000
15.525 0.000 1.000 0.000
15.550 0.000 1.000 0.000
15.575 0.000 1.000 0.000
15.600 0.000 1.000 0.000
15.625 0.000 1.000 0.000
15.650 0.000 1.000 0.000
15.675 0.000 1.000 0.000
15.700 0.000 1.000 0.000
15.725 0.000 1.000 0.000
15.750 0.000 1.000 0.000
15.775 0.000 1.000 0.000
15.800 0.000 1.000 0.000
15.825 0.000 1.000 0.000
15.850 0.000 1.000 0.000
15.875 0.000 1.000 0.000
15.900 0.000 1.000 0.000
15.925 0.000 1.000 0.000
15.950 0.000 1.000 0.000
15.975 0.000 1.000 0.000
16.000 0.000 1.000 0.000
16.025 0.000 1.000 0.000
16.050 0.000 1.000 0.000
16.075 0.000 1.000 0.000
16.100 0.000 1.000 0.000
16.125 0.000 1.000 0.000
16.150 0.000 1.000 0.000
16.175 0.000 1.000 0.000
16.200 0.000 1.000 0.000
16.225 0.000 1.000 0.000
16.250 0.000 1.000 0.000
16.275 0.000 1.000 0.000
16.300 0.000 1.000 0.000
16.325 0.000 1.000 0.000
16.350 0.000 1.000 0.000
16.375 0.000 1.000 0.000
16.400 0.000 1.000 0.000
16.425 0.000 1.000 0.000
16.450 0.000 1.000 0.000
16.475 0.000 1.000 0.000
16.500 0.000 1.000 0.000
16.525 0.000 1.000 0.000
16.550 0.000 1.000 0.000
16.575 0.000 1.000 0.000
16.600 0.000 1.000 0.000
16.625 0.000 1.000 0.000
16.650 0.000 1.000 0.000
16.675 0.000 1.000 0.000
16.700 0.000 1.000 0.000
16.725 0.000 1.000 0.000
16.750 0.000 1.000 0.000
16.775 0.000 1.000 0.000
16.800 0.000 1.000 0.000
16.825 0.000 1.000 0.000
16.850 0.000 1.000 0.000
16.875 0.000 1.000 0.000
16.900 0.000 1.000 0.000
16.925 0.000 1.000 0.000
16.950 0.000 1.000 0.000
16.975 0.000 1.000 0.000
17.000 0.000 1.000 0.000
17.025 0.000 1.000 0.000
17.050 0.000 1.000 0.000
17.075 0.000 1.000 0.000
17.100 0.000 1.000 0.000
17.125 0.000 1.000 0.000
17.150 0.000 1.000 0.000
17.175 0.000 1.000 0.000
17.200 0.000 1.000 0.000
17.225 0.000 1.000 0.000
17.250 0.000 1.000 0.000
17.275 0.000 1.000 0.000
17.300 0.000 1.000 0.000
17.325 0.000 1.000 0.000
17.350 0.000 1.000 0.000
17.375 0.000 1.000 0.000
17.400 0.000 1.000 0.000
17.425 0.000 1.000 0.000
17.450 0.000 1.000 0.000
17.475 0.000 1.000 0.000
17.500 0.000 1.000 0.000
17.525 0.000 1.000 0.000
17.550 0.000 1.000 0.000
17.575 0.000 1.000 0.000
17.600 0.000 1.000 0.000
17.625 0.000 1.000 0.000
17.650 0.000 1.000 0.000
17.675 0.000 1.000 0.000
17.700 0.000 1.000 0.000
17.725 0.000 1.000 0.000
17.750 0.000 1.000 0.000
17.775 0.000 1.000 0.000
17.800 0.000 1.000 0.000
17.825 0.000 1.000 0.000
17.850 0.000 1.000 0.000
17.875 0.000 1.000 0.000
17.900 0.000 1.000 0.000
17.925 0.000 1.000 0.000
17.950 0.000 1.000 0.000
17.975 0.000 1.000 0.000
18.000 0.000 1.000 0.000
18.025 0.000 1.000 0.000
18.050 0.000 1.000 0.000
18.075 0.000 1.000 0.000
18.100 0.000 1.000 0.000
18.125 0.000 1.000 0.000
18.150 0.000 1.000 0.000
18.175 0.000 1.000 0.000
18.200 0.000 1.000 0.000
18.225 0.000 1.000 0.000
18.250 0.000 1.000 0.000
18.275 0.000 1.000 0.000
18.300 0.000 1.000 0.000
18.325 0.000 1.000 0.000
18.350 0.000 1.000 0.000
18.375 0.000 1.000 0.000
18.400 0.000 1.000 0.000
18.425 0.000 1.000 0.000
18.450 0.000 1.000 0.000
18.475 0.000 1.000 0.000
18.500 0.000 1.000 0.000
18.525 0.000 1.000 0.000
18.550 0.000 1.000 0.000
18.575 0.000 1.000 0.000
18.600 0.000 1.000 0.000
18.625 0.000 1.000 0.000
18.650 0.000 1.000 0.000
18.675 0.000 1.000 0.000
18.700 0.000 1.000 0.000
18.725 0.000 1.000 0.000
18.750 0.000 1.000 0.000
18.775 0.000 1.000 0.000
18.800 0.000 1.000 0.000
18.825 0.000 1.000 0.000
18.850 0.000 1.000 0.000
18.875 0.000 1.000 0.000
18.900 0.000 1.000 0.000
18.925 0.000 1.000 0.000
18.950 0.000 1.000 0.000
18.975 0.000 1.000 0.000
19.000 0.000 1.000 0.000
19.025 0.000 1.000 0.000
19.050 0.000 1.000 0.000
19.075 0.000 1.000 0.000
19.100 0.000 1.000 0.000
19.125 0.000 1.000 0.000
19.150 0.000 1.000 0.000
19.175 0.000 1.000 0.000
19.200 0.000 1.000 0.000
19.225 0.000 1.000 0.000
19.250 0.000 1.000 0.000
19.275 0.000 1.000 0.000
19.300 0.000 1.000 0.000
19.325 0.000 1.000 0.000
19.350 0.000 1.000 0.000
19.375 0.000 1.000 0.000
19.400 0.000 1.000 0.000
19.425 0.000 1.000 0.000
19.450 0.000 1.000 0.000
19.475 0.000 1.000 0.000
19.500 0.000 1.000 0.000
19.525 0.000 1.000 0.000
19.550 0.000 1.000 0.000
19.575 0.000 1.000 0.000
19.600 0.000 1.000 0.000
19.625 0.000 1.000 0.000
19.650 0.000 1.000 0.000
19.675 0.000 1.000 0.000
19.700 0.000 1.000 0.000
19.725 0.000 1.000 0.000
19.750 0.000 1.000 0.000
19.775 0.000 1.000 0.000
19.800 0.000 1.000 0.000
19.825 0.000 1.000 0.000
19.850 0.000 1.000 0.000
19.875 0.000 1.000 0.000
19.900 0.000 1.000 0.000
19.925 0.000 1.000 0.000
19.950 0.000 1.000 0.000
19.975 0.000 1.000 0.000
20.000 0.000 1.000 0.000


% Generated by user 'florian' from network with OID '20260612-115421-965' with MATLAB version '25.1.0.2973910 R2025a Update 1' on date_time '2026-06-12_12-06-50'.

